A scalable parallel finite element framework for growing geometries. Application to metal additive manufacturing

This work introduces an innovative parallel, fully-distributed finite element framework for growing geometries and its application to metal additive manufacturing. It is well-known that virtual part design and qualification in additive manufacturing requires highly-accurate multiscale and multiphysics analyses. Only high performance computing tools are able to handle such complexity in time frames compatible with time-to-market. However, efficiency, without loss of accuracy, has rarely held the centre stage in the numerical community. Here, in contrast, the framework is designed to adequately exploit the resources of high-end distributed-memory machines. It is grounded on three building blocks: (1) Hierarchical adaptive mesh refinement with octree-based meshes; (2) a parallel strategy to model the growth of the geometry; (3) state-of-the-art parallel iterative linear solvers. Computational experiments consider the heat transfer analysis at the part scale of the printing process by powder-bed technologies. After verification against a 3D benchmark, a strong-scaling analysis assesses performance and identifies major sources of parallel overhead. A third numerical example examines the efficiency and robustness of (2) in a curved 3D shape. Unprecedented parallelism and scalability were achieved in this work. Hence, this framework contributes to take on higher complexity and/or accuracy, not only of part-scale simulations of metal or polymer additive manufacturing, but also in welding, sedimentation, atherosclerosis, or any other physical problem where the physical domain of interest grows in time.

==> Figures/awk_commands.txt <==
 1021  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' dofs.out > out.txt
 1022  awk '{ total += $1; count++ } END { print total/count }' out.txt
 1024  awk '{ total += $1; count++ } END { print total/count }' out.txt
 1025  awk '{ A=0; V=0; for(N=1; N<=NF; N++) A+=$N ; A/=NF ; for(N=1; N<=NF; N++) V+=(($N-A)*($N-A))/(NF-1); print sqrt(V)/A }' > out2.txt
 1026  awk '{ A=0; V=0; for(N=1; N<=NF; N++) A+=$N ; A/=NF ; for(N=1; N<=NF; N++) V+=(($N-A)*($N-A))/(NF-1); print sqrt(V)/A }' dofs.out > out2.txt
 1028  awk '{ total += $1; count++ } END { print total/count }' out2.txt
 1029  awk '{ total += $1; count++ } END { print total/count }' out1.txt
 1030  awk '{ total += $1; count++ } END { print total/count }' out.txt
 1031  awk '{ total += $1; count++ } END { print total/count/48 }' out.txt
 1135  history 1 grep awk
 1136  history | grep awk
 1139  awk '{ A=0; V=0; for(N=1; N<=NF; N++) A+=$N ; A/=NF ; for(N=1; N<=NF; N++) V+=(($N-A)*($N-A))/(NF-1); print sqrt(V)/A }' dofs.out > out2.txt
 1140  awk '{ total += $1; count++ } END { print total/count }' out2.txt
 1142  awk '{ A=0; V=0; for(N=1; N<=NF; N++) A+=$N ; A/=NF ; for(N=1; N<=NF; N++) V+=(($N-A)*($N-A))/(NF-1); print sqrt(V)/A }' dofs.out > out2.txt
 1143  awk '{ total += $1; count++ } END { print total/count }' out2.txt
 1146  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' dofs.out > out.txt
 1147  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' activated_cells.out > out1.txt
 1149  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' active_cells.out > out2.txt
 1150  history 1 grep awk
 1151  history | grep awk
 1162  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' activated_cells.out > out1.txt
 1163  awk '{for(i=1;i<=NF;i++) t+=$i; print t; t=0}' active_cells.out > out2.txt
 1168  awk '{print NR-1 "," $0}' out3.txt 
 1169  awk '{print NR-1 $1+$2}' out3.txt 
 1170  awk '{print NR-1 " " $1+$2}' out3.txt 
 1172  awk '{print NR-1 " " $1+$2}' out3.txt > total_cells.dat
 1174  awk '{print NR " " $1+$2}' out3.txt > total_cells.dat
 1175  history | grep awk


==> Figures/results/logPlots/adaptiveInSpace.dat <==
4.862944131  3.64471146821072
9.224791357  1.57887231709809
16.952578336 0.865665033682474
31.670113506 0.442599525560251


==> Figures/results/logPlots/adaptiveInTime.dat <==
0.008 3.626022013270590 2.81928590229
0.004 1.588572269150100 1.39394500376
0.002 0.872692971188430 0.71332023060
0.001 0.445570606393731 0.36688756360


==> Figures/results/logPlots/coarse_dofs_max_degree.dat <==
96 34 19 51
192 38 38 57
384 61 61 61
768 102 102 102
1536 112 113 113
3072 71


==> Figures/results/logPlots/coarse_dofs_max_dist.dat <==
96 34 40 33 156
192 38 66 36 311
384 61 131 41 524
768 102 188 61 870
1536 112 203 64 676
3072 71 156 41 356


==> Figures/results/logPlots/coarse_problem_mean.dat <==
96 224 359 476
192	472 767 977
384	992 1607 1982
768	2048 3381 3992
1536	4192 7118 7992 
3072	8576 14993
6144 17408 29828


==> Figures/results/logPlots/dofs_partition_weights.dat <==
96 0.37 0.387 0.392 0.838 0.523 0.415
192 0.45 0.432 0.434 1.191 0.735 0.548
384 0.63 0.636 0.644 1.592 0.960 0.733
768 0.73 0.659 0.663 2.471 1.402 0.970
1536 1.10 1.030 1.045 3.685 2.094 1.433
3072 1.39 1.122 1.130 5.572 3.289 2.088


==> Figures/results/logPlots/iterations_max_dist.dat <==
96 27 27 27 26
192 31 32 31 31
384 39 39 39 38
768 49 50 49 47
1536 63 63 62 59
3072 78 78 78 72


==> Figures/results/logPlots/iterations_mean.dat <==
96 27
192 31
384 39
768 49
1536 63
3072 78


==> Figures/results/logPlots/iterations_partition_weights.dat <==
96 27 26 23 22
192 31 31 25 25
384 39 40 35 34
768 49 49 49 47
1536 63 62 61 60
3072 78


==> Figures/results/logPlots/ordersConvergenceSpace.dat <==
8 5
64 0.625


==> Figures/results/logPlots/strongScaling.dat <==
48    1.00   1.0 3200      40  4000    1.00 2244   20
96    1.00   2.0 1600      80  2000    1.86 1205   40
192   1.87   4.0  800     160  1000    3.40  660   80
384   3.29   8.0  400     320   500    5.87  382  160
768   4.86  16.0  200     640   250    7.31  307  320
1536  7.64  32.0  100    1280   125   10.15  221  640
3072  8.82  64.0   50    2560    62.5 16.87  133 1280
6144  5.99 128.0   25    5120    62.5 19.18  117 2560
12288 5.99 256.0   12.5 10240    62.5 16.38  137 5120


==> Figures/results/logPlots/strongScalingCG.dat <==
96  1.00000000 4475 
192 1.96876375 2273 
384 3.13594954 1427 
576 3.38246410 1323 
672 3.35457271 1334 


==> Figures/results/logPlots/strongScalingMaxDegree.dat <==
96   3325 3275 3303
192  1762 1755 1763
384  1010 1005 1017
768   684  671  686
1536  435  459  449
3072  377  379  373


==> Figures/results/logPlots/strongScalingMaxDegreeFraction.dat <==
96   100  98  99
192  100 100 100
384  100 100 101
768  100  98 100
1536 100 106 103
3072 100 101  99


==> Figures/results/logPlots/strongScalingMaxDist.dat <==
96   3325 3359 3261 3931
192  1762 1819 1738 2362
384  1010 1082  990 1521
768   684  714  652 1047
1536  435  464  437  576
3072  377  371  395  425


==> Figures/results/logPlots/strongScalingMaxDistFraction.dat <==
96   85 85 83 100
192  75 77 74 100
384  66 71 65 100
768  65 68 62 100
1536 76 81 76 100
3072 89 87 93 100


==> Figures/results/logPlots/strongScalingPartitionWeights.dat <==
96   3325 3263 3040 3113
192  1762 1754 1590 1624
384  1010 1001  950 1053
768   684  689  689  866
1536  435  425  426  981
3072  377  395  388  411


==> Figures/results/logPlots/strongScalingPartitionWeightsFraction.dat <==
96   100  98  91  94  95  95
192  100 100  90  92  95  97
384  100  99  94 104  93 102
768  100 101 101 127 100 100
1536 100  98  98 226 146 117
3072 100 105 103 109 112 108


==> Figures/results/logPlots/strongScalingPhases.dat <==
96   1.00  1.0 1.00 15  1.00 5  1.00 17 1.00 64
192  1.87  2.0 1.66 17  1.78 5  1.99 16 1.91 63
384  3.29  4.0 2.57 19  3.02 5  3.90 14 3.34 62
768  4.86  8.0 3.54 20  4.87 5  7.59 11 4.79 64
1536 7.64 16.0 4.53 24  8.39 4 14.21  8 7.18 64
3072 8.82 32.0 5.26 23 13.73 3 26.38  5 7.70 69
6144 5.99 64.0 3.88 20 21.57 1 46.17  2 4.50 76


==> Figures/results/logPlots/strongScalingPhases_R1.dat <==
48     1.00   1.0 1.00 34  1.00 12   1.00 48  1.00  6
96     1.86   2.0 1.71 37  1.78 12   1.98 46  2.13  5
192    3.40   4.0 2.84 40  3.12 13   3.92 42  4.32  5
384    5.87   8.0 4.47 44  5.30 13   7.65 37  6.38  5
768    7.31  16.0 6.19 40  8.55 10  14.89 24  1.72 25
1536  10.15  32.0 8.03 43 14.72 8   28.61 17  1.94 31
3072  16.87  64.0 8.88 64 24.09 8   51.76 16  8.93 11
6144  19.18 128.0 8.88 73 37.86 6   90.58 10 12.18  9
12288 16.38 256.0 6.99 79 44.17 4  135.88  6 11.17  9


==> Figures/results/logPlots/strongScalingPoisson.dat <==
96    1.00 1.00
192	  2.56 1.87
384	  6.00 3.29
768	 12.38 4.86
1536	23.13 7.64
3072	22.72 8.82
6144 20.61


==> Figures/results/logPlots/total_cells.dat <==
1	 12236288
2	 12847360
3	 12847360
4	 12388608
5	 12388608
6	 12847360
7	 12847360
8	 12273920
9	 12273920
10	12847360
11	12847360
12	12388608
13	12388608
14	12847360
15	12847360
16	12245248
17	12245248
18	12847360
19	12847360
20	12388608
21	12388608
22	12847360
23	12847360
24	12273920
25	12273920
26	12847360
27	12847360
28	12388608
29	12388608
30	12847360
31	12847360
32	12238080
33	12238080
34	12847360
35	12847360
36	12388608
37	12388608
38	12847360
39	12847360
40	12273920
41	12273920
42	12847360
43	12847360
44	12388608
45	12388608
46	12847360
47	12847360
48	12245248


==> Figures/results/wiggle/total_dofs.dat <==
1 58161
2 70434
3 66053
4 57556
5 57556
6 91741
7 101379
8 110554
9 107471
10 87256
11 87256
12 115422
13 125697
14 133368
15 136028
16 137359
17 120708
18 120708
19 136904
20 146158
21 152925
22 153317
23 157444
24 160974
25 164485
26 147501
27 147501
28 171359
29 180891
30 189066
31 189384
32 194082
33 197154
34 200994
35 186944
36 186944
37 204116
38 214452
39 219871
40 221377
41 224921
42 228656
43 232754
44 236728
45 225064
46 225064
47 238233
48 247229
49 252739
50 254822
51 259851
52 263815
53 266048
54 270026
55 275384
56 265707
57 265707
58 278653
59 287716
60 294630
61 295797
62 298776
63 301426
64 305048
65 309703
66 313093
67 316684
68 306965
69 306965
70 320539
71 328758
72 334598
73 335471
74 339557
75 343364
76 346828
77 348786
78 353612
79 357074
80 359234
81 351803
82 351803
83 366882
84 375184
85 382034
86 383153
87 388607
88 391477
89 394241
90 396090
91 399845
92 405555
93 408679
94 403243
95 403243
96 413679
97 421479
98 427565
99 430051
100 433308
101 436717
102 439885
103 441587
104 444453
105 450857
106 455081
107 457096
108 450140
109 450140
110 465390
111 474853
112 479008
113 481091
114 484434
115 486865
116 491838
117 498384
118 498191
119 503825
120 505341
121 510232
122 503206
123 503206
124 513962
125 522201
126 530237
127 531438
128 534091
129 537986
130 541166
131 546197
132 548817
133 552636
134 555961
135 559938
136 562489
137 556121
138 556121
139 569810
140 580127
141 585012
142 587847
143 590727
144 592684
145 595608
146 602078
147 603044
148 608145
149 612104
150 615573
151 619998
152 612881
153 612881
154 623551
155 633982
156 638122
157 639561
158 642582
159 646814
160 650831
161 654208
162 656616
163 661687
164 664915
165 668089
166 670758
167 675410
168 672671
169 672671
170 680080
171 688410
172 695572
173 696022
174 699347
175 702790
176 706534
177 708672
178 712490
179 716341
180 719032
181 721847
182 725251
183 729732
184 733220
185 728438
186 728438
187 739947
188 749735
189 754335
190 756795
191 757899
192 764103
193 767400
194 770511
195 772804
196 777923
197 780841
198 783891
199 785999
200 790624
201 796022
202 789944
203 789944
204 799562
205 807393
206 813785
207 814236
208 818329
209 822043
210 825284
211 828864
212 833521
213 837015
214 839357
215 842407
216 845641
217 850238
218 853272
219 857199
220 851708
221 851708
222 862863
223 874114
224 876794
225 879151
226 882323
227 887718
228 890079
229 892532
230 894870
231 900493
232 902833
233 905311
234 909939
235 917557
236 920810
237 921666
238 918045
239 918045
240 926008
241 934350
242 943451
243 944581
244 947140
245 949306
246 953034
247 957528
248 957825
249 963993
250 966537
251 970275
252 972754
253 976292
254 980727
255 984184
256 985789
257 982066
258 982066
259 992915
260 1002247
261 1008917
262 1010160
263 1013196
264 1019327
265 1021469
266 1024266
267 1026610
268 1030984
269 1034551
270 1040317
271 1041574
272 1047465
273 1051417
274 1053211
275 1057590
276 1051878
277 1051878
278 1061542
279 1069924
280 1075378
281 1077893
282 1081226
283 1086228
284 1088108
285 1090359
286 1093325
287 1098770
288 1102388
289 1106643
290 1110236
291 1112629
292 1116513
293 1119014
294 1123174
295 1128532
296 1121115
297 1121115
298 1131562
299 1139408
300 1146075
301 1147958
302 1151035
303 1154990
304 1158077
305 1160556
306 1164905
307 1167644
308 1171185
309 1174345
310 1177416
311 1181850
312 1184866
313 1189207
314 1191521
315 1196297
316 1199600
317 1191904
318 1191904
319 1204585
320 1216119
321 1219934
322 1221631
323 1223475
324 1229278
325 1233746
326 1236201
327 1238912
328 1243423
329 1247505
330 1248812
331 1252000
332 1258112
333 1262659
334 1263090
335 1268375
336 1272358
337 1275558
338 1267551
339 1267551
340 1280480
341 1288188
342 1294910
343 1297692
344 1299937
345 1302808
346 1306138
347 1308942
348 1312406
349 1316894
350 1320966
351 1325788
352 1326905
353 1330686
354 1335450
355 1337844
356 1341988
357 1345055
358 1349386
359 1352697
360 1343802
361 1343802
362 1356903
363 1365634
364 1372094
365 1372230
366 1375392
367 1379424
368 1384676
369 1387419
370 1390684
371 1394193
372 1396595
373 1399913
374 1403268
375 1407660
376 1411854
377 1414146
378 1417339
379 1422787
380 1425234
381 1428684
382 1432825
383 1423335
384 1423335
385 1437077
386 1445274
387 1451446
388 1451718
389 1455414
390 1459905
391 1464610
392 1465899
393 1469619
394 1472754
395 1476200
396 1479867
397 1482801
398 1487035
399 1489667
400 1492222
401 1495087
402 1499936
403 1503661
404 1509044
405 1511587
406 1514514
407 1504236
408 1504236
409 1518948
410 1527454
411 1533777
412 1534326
413 1538205
414 1541694
415 1545089
416 1548315
417 1552065
418 1554965
419 1558048
420 1560747
421 1564572
422 1568602
423 1571978
424 1575535
425 1578486
426 1582704
427 1586700
428 1590815
429 1594794
430 1598141
431 1600052
432 1587936
433 1587936
434 1605001
435 1612448
436 1619765
437 1620670
438 1624467
439 1628561
440 1631900
441 1634065
442 1638317
443 1641671
444 1644195
445 1648317
446 1649765
447 1653916
448 1656983
449 1661332
450 1664086
451 1668947
452 1672060
453 1676197
454 1678789
455 1684699
456 1687463
457 1691687
458 1676105
459 1676105
460 1693628
461 1703156
462 1709451
463 1709450
464 1714567
465 1718120
466 1720280
467 1724128
468 1726299
469 1730680
470 1732613
471 1736545
472 1739938
473 1743467
474 1746707
475 1752589
476 1754445
477 1759496
478 1763754
479 1767581
480 1771343
481 1775040
482 1776980
483 1782996
484 1785709
485 1767391
486 1767391
487 1790746
488 1796753
489 1802270
490 1803263
491 1806431
492 1810446
493 1816482
494 1819734
495 1825533
496 1826452
497 1829371
498 1832789
499 1835948
500 1838181
501 1840238
502 1845096
503 1846241
504 1853335
505 1858776
506 1862423
507 1865938
508 1867636
509 1868869
510 1873544
511 1878249
512 1885128
513 1883521
514 1866085
515 1866085
516 1885930
517 1895708
518 1903124
519 1903433
520 1907834
521 1910878
522 1913503
523 1917362
524 1921694
525 1924511
526 1927181
527 1931274
528 1934338
529 1937279
530 1940039
531 1944752
532 1946282
533 1950928
534 1955675
535 1960259
536 1963270
537 1966284
538 1968531
539 1973037
540 1976967
541 1982680
542 1986509
543 1988211
544 1981101
545 1973286
546 1969599
547 1968440
548 1968440
549 1969756
550 1974301
551 1980896
552 1996543
553 2002307
554 2007423
555 2011383
556 2014396
557 2016732
558 2022142
559 2024617
560 2026943
561 2029660
562 2033738
563 2040210
564 2043216
565 2044807
566 2049352
567 2053339
568 2056986
569 2061040
570 2064314
571 2070201
572 2073626
573 2076784
574 2082727
575 2085503
576 2087880
577 2093317
578 2097108
579 2099411
580 2099411
581 2074177
582 2093578
583 2101609
584 2104457
585 2108601
586 2111982
587 2114965
588 2117633
589 2120399
590 2124174
591 2128097
592 2132263
593 2135956
594 2139041
595 2142628
596 2146279
597 2149183
598 2154243
599 2156240
600 2160669
601 2164206
602 2169268
603 2173474
604 2176251
605 2180214
606 2186080
607 2190086
608 2191466
609 2191466
610 2168734
611 2187943
612 2195576
613 2198907
614 2205348
615 2206177
616 2209629
617 2212497
618 2215511
619 2220090
620 2222626
621 2227338
622 2232627
623 2235741
624 2239123
625 2241773
626 2245414
627 2247243
628 2252142
629 2256310
630 2259875
631 2264080
632 2268658
633 2275013
634 2277349
635 2279159
636 2279159
637 2258332
638 2279870
639 2283160
640 2288625
641 2292180
642 2295895
643 2298877
644 2302325
645 2306486
646 2309953
647 2315078
648 2318678
649 2322805
650 2325822
651 2329584
652 2331556
653 2335084
654 2338319
655 2343036
656 2346521
657 2349878
658 2352791
659 2359386
660 2361753
661 2364668
662 2364668
663 2346116
664 2367433
665 2370407
666 2373144
667 2376037
668 2379692
669 2382926
670 2387230
671 2390930
672 2395722
673 2399122
674 2402768
675 2406563
676 2410345
677 2413100
678 2417574
679 2420992
680 2425572
681 2430068
682 2432716
683 2436098
684 2441150
685 2444914
686 2445969
687 2445969
688 2429637
689 2449263
690 2452200
691 2456635
692 2460358
693 2463437
694 2468338
695 2471430
696 2475699
697 2478861
698 2482472
699 2486383
700 2488271
701 2491193
702 2495806
703 2499383
704 2504172
705 2508553
706 2510473
707 2514195
708 2520179
709 2523686
710 2526078
711 2526078
712 2509032
713 2525822
714 2529858
715 2533595
716 2536980
717 2541754
718 2544070
719 2547563
720 2551473
721 2553873
722 2559138
723 2562484
724 2565619
725 2568725
726 2572851
727 2578426
728 2584790
729 2587479
730 2590673
731 2594537
732 2598099
733 2599933
734 2599933
735 2585081
736 2602496
737 2605933
738 2608462
739 2612699
740 2615545
741 2620821
742 2623445
743 2627327
744 2631556
745 2635239
746 2639024
747 2641547
748 2647275
749 2650222
750 2654594
751 2656752
752 2661087
753 2668835
754 2672260
755 2673422
756 2673422
757 2660968
758 2674280
759 2677738
760 2683640
761 2685889
762 2690119
763 2692301
764 2696911
765 2700800
766 2703918
767 2708460
768 2712934
769 2716847
770 2718563
771 2725750
772 2728130
773 2731152
774 2735646
775 2738757
776 2743500
777 2743500
778 2727558
779 2741577
780 2744349
781 2749229
782 2752995
783 2756334
784 2759828
785 2763927
786 2767013
787 2771833
788 2774247
789 2778939
790 2781742
791 2787268
792 2790777
793 2792967
794 2795642
795 2802321
796 2806596
797 2807271
798 2807271
799 2796176
800 2808312
801 2813507
802 2818415
803 2820210
804 2824050
805 2827628
806 2832032
807 2836936
808 2839658
809 2843020
810 2847255
811 2851042
812 2855492
813 2858267
814 2861779
815 2869035
816 2872316
817 2873765
818 2873765
819 2862314
820 2876440
821 2878828
822 2881871
823 2886252
824 2892529
825 2894498
826 2898835
827 2903242
828 2905382
829 2909606
830 2914903
831 2917491
832 2921903
833 2925974
834 2929086
835 2934023
836 2938073
837 2938073
838 2925775
839 2936558
840 2941067
841 2944631
842 2949084
843 2952735
844 2956487
845 2958599
846 2961816
847 2965195
848 2969124
849 2976145
850 2980377
851 2982493
852 2986110
853 2990821
854 2994310
855 2996402
856 2996402
857 2988558
858 2999016
859 3001992
860 3006514
861 3011742
862 3016985
863 3018313
864 3021954
865 3027285
866 3031005
867 3033240
868 3039319
869 3040948
870 3044228
871 3049102
872 3052768
873 3056710
874 3056710
875 3045032
876 3059043
877 3062740
878 3065170
879 3068696
880 3072564
881 3076613
882 3079478
883 3082979
884 3087336
885 3091911
886 3095624
887 3098601
888 3102333
889 3108058
890 3110818
891 3112724
892 3112724
893 3103579
894 3115144
895 3119412
896 3123533
897 3127144
898 3129885
899 3133186
900 3139499
901 3143541
902 3146274
903 3151354
904 3153561
905 3156836
906 3161748
907 3165636
908 3169773
909 3169773
910 3156448
911 3169560
912 3173635
913 3177218
914 3181020
915 3184711
916 3187013
917 3192036
918 3194934
919 3200025
920 3204252
921 3206630
922 3210010
923 3214958
924 3218904
925 3219844
926 3219844
927 3210939
928 3223372
929 3227428
930 3231355
931 3234840
932 3239501
933 3245258
934 3247967
935 3250618
936 3255474
937 3258625
938 3261575
939 3265829
940 3269027
941 3273957
942 3273957
943 3264482
944 3277106
945 3281680
946 3285452
947 3289607
948 3293155
949 3299015
950 3301957
951 3306523
952 3309713
953 3313085
954 3319107
955 3321444
956 3323322
957 3323322
958 3311437
959 3324776
960 3327876
961 3331501
962 3336834
963 3341146
964 3344558
965 3348155
966 3352239
967 3354569
968 3357562
969 3363676
970 3368447
971 3372050
972 3372050
973 3361333
974 3375639
975 3379192
976 3382256
977 3385045
978 3388743
979 3394207
980 3398046
981 3402101
982 3407460
983 3412931
984 3414774
985 3417832
986 3417832
987 3405340
988 3419021
989 3422552
990 3426845
991 3428956
992 3433824
993 3437970
994 3441893
995 3444361
996 3448697
997 3455439
998 3458081
999 3458808
1000 3458808
1001 3449545
1002 3463178
1003 3467997
1004 3471614
1005 3472738
1006 3476319
1007 3480394
1008 3485960
1009 3492112
1010 3497068
1011 3499250
1012 3502373
1013 3502373
1014 3487225
1015 3502019
1016 3504862
1017 3509768
1018 3512376
1019 3516790
1020 3521378
1021 3524078
1022 3527693
1023 3532550
1024 3537263
1025 3538767
1026 3538767
1027 3526015
1028 3544345
1029 3547814
1030 3551750
1031 3556986
1032 3561032
1033 3563593
1034 3566198
1035 3572754
1036 3576506
1037 3579106
1038 3579106
1039 3564962
1040 3580992
1041 3584940
1042 3587460
1043 3590856
1044 3594921
1045 3596733
1046 3601491
1047 3603823
1048 3607320
1049 3607320
1050 3593482
1051 3612864
1052 3616383
1053 3623526
1054 3628317
1055 3631087
1056 3637824
1057 3638807
1058 3640686
1059 3640686
1060 3628420
1061 3642623
1062 3649613
1063 3652959
1064 3658955
1065 3661371
1066 3663826
1067 3664520
1068 3664520
1069 3645193
1070 3665094
1071 3668698
1072 3670348
1073 3672590
1074 3675981
1075 3679802
1076 3680255
1077 3680255
1078 3668577
1079 3692870
1080 3694391
1081 3705019
1082 3710007
1083 3711385
1084 3711385
1085 3679488
1086 3708698
1087 3718040
1088 3722952
1089 3724244
1090 3724244
1091 3694298
1092 3719876
1093 3732521
1094 3732521
1095 3730933
1096 3735673
1097 3736415
1098 3736400
1099 3736281
1100 3736753
1101 3736416
1102 3736561
1103 3736216
1104 3732699
1105 3732356
1106 3730950
1107 3729927
1108 3728250
1109 3727469
1110 3726070
1111 3726070
1112 3729954
1113 3731085
1114 3729237
1115 3726208
1116 3723684
1117 3720219
1118 3717368
1119 3714040
1120 3708608
1121 3702875
1122 3700120
1123 3698372
1124 3696150
1125 3695075
1126 3692972
1127 3691231
1128 3691231
1129 3688059
1130 3686608
1131 3684652
1132 3683238
1133 3681332
1134 3678448
1135 3675004
1136 3672754
1137 3671738
1138 3664626
1139 3661868
1140 3660492
1141 3658797
1142 3656851
1143 3654779
1144 3651571
1145 3651571
1146 3649500
1147 3645437
1148 3643548
1149 3641819
1150 3639239
1151 3637524
1152 3635559
1153 3634134
1154 3633224
1155 3630329
1156 3627855
1157 3624658
1158 3622441
1159 3619687
1160 3617395
1161 3613800
1162 3613800
1163 3607561
1164 3603870
1165 3601683
1166 3597999
1167 3596624
1168 3594495
1169 3592728
1170 3591144
1171 3592006
1172 3590402
1173 3587242
1174 3585088
1175 3581582
1176 3577781
1177 3573839
1178 3567368
1179 3567368
1180 3562021
1181 3563275
1182 3561307
1183 3558669
1184 3555394
1185 3552438
1186 3549838
1187 3546959
1188 3543993
1189 3542482
1190 3539823
1191 3536834
1192 3533759
1193 3531094
1194 3526903
1195 3521194
1196 3521194
1197 3518970
1198 3520287
1199 3518827
1200 3515997
1201 3513214
1202 3510323
1203 3507975
1204 3504824
1205 3502637
1206 3498539
1207 3495534
1208 3492883
1209 3490312
1210 3488361
1211 3484992
1212 3480740
1213 3480740
1214 3478219
1215 3478064
1216 3475679
1217 3474009
1218 3470890
1219 3467554
1220 3464242
1221 3462915
1222 3461579
1223 3458230
1224 3455075
1225 3453441
1226 3451283
1227 3448649
1228 3446059
1229 3440675
1230 3440675
1231 3437599
1232 3436300
1233 3435321
1234 3432243
1235 3429882
1236 3425983
1237 3423366
1238 3420317
1239 3417381
1240 3414988
1241 3411815
1242 3408912
1243 3407514
1244 3404768
1245 3402159
1246 3394993
1247 3394993
1248 3391079
1249 3391395
1250 3389866
1251 3387686
1252 3385766
1253 3382761
1254 3379667
1255 3377204
1256 3373248
1257 3370556
1258 3367784
1259 3365759
1260 3362610
1261 3361445
1262 3358495
1263 3351470
1264 3351470
1265 3347635
1266 3348502
1267 3347154
1268 3344460
1269 3342112
1270 3339359
1271 3337198
1272 3334371
1273 3332509
1274 3329613
1275 3326963
1276 3324452
1277 3321342
1278 3318279
1279 3315839
1280 3308815
1281 3308815
1282 3305232
1283 3307256
1284 3306244
1285 3302582
1286 3299813
1287 3297989
1288 3295491
1289 3292427
1290 3290221
1291 3287171
1292 3284503
1293 3281375
1294 3279228
1295 3276952
1296 3273720
1297 3267562
1298 3267562
1299 3262904
1300 3264679
1301 3263289
1302 3260529
1303 3257846
1304 3255636
1305 3252210
1306 3250727
1307 3248672
1308 3245099
1309 3242562
1310 3239397
1311 3236632
1312 3233729
1313 3231464
1314 3223555
1315 3223555
1316 3220283
1317 3222295
1318 3221016
1319 3217490
1320 3214690
1321 3212605
1322 3209784
1323 3207574
1324 3204505
1325 3201553
1326 3198838
1327 3196286
1328 3193029
1329 3190316
1330 3187530
1331 3180634
1332 3180634
1333 3177053
1334 3179569
1335 3178183
1336 3175526
1337 3172105
1338 3169421
1339 3167034
1340 3164383
1341 3161358
1342 3159733
1343 3156548
1344 3154006
1345 3151086
1346 3148967
1347 3146645
1348 3138439
1349 3138439
1350 3134986
1351 3138864
1352 3136847
1353 3134575
1354 3132205
1355 3130494
1356 3127217
1357 3125101
1358 3121759
1359 3119875
1360 3117691
1361 3114900
1362 3111643
1363 3108689
1364 3106491
1365 3097532
1366 3097532
1367 3094350
1368 3097625
1369 3097146
1370 3093632
1371 3090828
1372 3087645
1373 3085449
1374 3082164
1375 3077938
1376 3075509
1377 3072654
1378 3069535
1379 3065744
1380 3063688
1381 3060011
1382 3050840
1383 3050840
1384 3047503
1385 3050515
1386 3049744
1387 3046308
1388 3043075
1389 3040363
1390 3037444
1391 3035167
1392 3032424
1393 3031059
1394 3028006
1395 3025228
1396 3022928
1397 3020257
1398 3016382
1399 3007818
1400 3007818
1401 3002088
1402 3008447
1403 3007488
1404 3003833
1405 3000949
1406 2998807
1407 2995827
1408 2992610
1409 2990838
1410 2988897
1411 2986482
1412 2982476
1413 2980026
1414 2977657
1415 2973732
1416 2963730
1417 2963730
1418 2960580
1419 2966196
1420 2965509
1421 2961486
1422 2959297
1423 2957271
1424 2954300
1425 2951573
1426 2948395
1427 2945435
1428 2942504
1429 2939148
1430 2936833
1431 2935169
1432 2931988
1433 2922820
1434 2922820
1435 2920474
1436 2923488
1437 2922545
1438 2919447
1439 2916726
1440 2913863
1441 2910518
1442 2909353
1443 2906300
1444 2903773
1445 2901054
1446 2898496
1447 2896036
1448 2893854
1449 2889949
1450 2880288
1451 2880288
1452 2874898
1453 2881024
1454 2880123
1455 2876992
1456 2875210
1457 2872794
1458 2869539
1459 2866505
1460 2863947
1461 2861678
1462 2859006
1463 2856282
1464 2853429
1465 2850579
1466 2846035
1467 2836252
1468 2836252
1469 2832805
1470 2838129
1471 2836078
1472 2833890
1473 2831443
1474 2828632
1475 2825879
1476 2824293
1477 2820582
1478 2817436
1479 2814382
1480 2812155
1481 2809017
1482 2806924
1483 2802612
1484 2793718
1485 2793718
1486 2791110
1487 2797176
1488 2795248
1489 2793488
1490 2790258
1491 2788090
1492 2784915
1493 2782952
1494 2779793
1495 2778008
1496 2775271
1497 2773150
1498 2768773
1499 2766962
1500 2764492
1501 2752581
1502 2752581
1503 2750955
1504 2755505
1505 2754776
1506 2751648
1507 2748512
1508 2745623
1509 2742412
1510 2739876
1511 2735734
1512 2734490
1513 2731323
1514 2729396
1515 2725554
1516 2723187
1517 2720044
1518 2708262
1519 2708262
1520 2703645
1521 2710012
1522 2709368
1523 2707039
1524 2703133
1525 2700822
1526 2698241
1527 2695074
1528 2692949
1529 2690891
1530 2688332
1531 2684864
1532 2681803
1533 2679906
1534 2676777
1535 2665026
1536 2665026
1537 2660934
1538 2667269
1539 2666186
1540 2663568
1541 2661072
1542 2659026
1543 2655485
1544 2652952
1545 2650295
1546 2646771
1547 2644058
1548 2641513
1549 2639559
1550 2636803
1551 2634183
1552 2622564
1553 2622564
1554 2618695
1555 2625476
1556 2624657
1557 2621979
1558 2619097
1559 2616921
1560 2613907
1561 2610772
1562 2608113
1563 2605510
1564 2602815
1565 2600721
1566 2597383
1567 2595455
1568 2593070
1569 2579896
1570 2579896
1571 2576321
1572 2583911
1573 2582987
1574 2579742
1575 2577219
1576 2574518
1577 2571952
1578 2569010
1579 2566363
1580 2564261
1581 2560980
1582 2557674
1583 2554348
1584 2552321
1585 2549412
1586 2535746
1587 2535746
1588 2532311
1589 2539383
1590 2539739
1591 2536492
1592 2533663
1593 2530696
1594 2527896
1595 2526115
1596 2522991
1597 2520098
1598 2517130
1599 2514606
1600 2510992
1601 2509399
1602 2507167
1603 2493949
1604 2493949
1605 2489531
1606 2498937
1607 2497573
1608 2495581
1609 2492714
1610 2489794
1611 2487527
1612 2484254
1613 2481117
1614 2478922
1615 2476169
1616 2473261
1617 2470316
1618 2467446
1619 2465166
1620 2449829
1621 2449829
1622 2447895
1623 2456158
1624 2456030
1625 2453558
1626 2450740
1627 2448098
1628 2445546
1629 2443300
1630 2440668
1631 2437246
1632 2435413
1633 2432870
1634 2429622
1635 2428012
1636 2424577
1637 2410091
1638 2410091
1639 2407954
1640 2415188
1641 2414811
1642 2411912
1643 2408692
1644 2405669
1645 2402995
1646 2399645
1647 2397078
1648 2394217
1649 2390526
1650 2387458
1651 2384182
1652 2381674
1653 2378709
1654 2363576
1655 2363576
1656 2359404
1657 2366588
1658 2367156
1659 2363733
1660 2361977
1661 2358576
1662 2355775
1663 2352893
1664 2350251
1665 2348528
1666 2345236
1667 2343143
1668 2339629
1669 2336789
1670 2335198
1671 2320378
1672 2320378
1673 2317319
1674 2324587
1675 2324549
1676 2321062
1677 2318740
1678 2316240
1679 2313855
1680 2310499
1681 2307874
1682 2305531
1683 2302538
1684 2299610
1685 2296812
1686 2294356
1687 2292427
1688 2277911
1689 2277911
1690 2275786
1691 2281906
1692 2281922
1693 2279246
1694 2277315
1695 2273767
1696 2271437
1697 2268879
1698 2265620
1699 2263660
1700 2260233
1701 2258114
1702 2254821
1703 2253137
1704 2250404
1705 2236314
1706 2236314
1707 2233585
1708 2239983
1709 2240079
1710 2236635
1711 2234917
1712 2231238
1713 2229359
1714 2226209
1715 2223419
1716 2220659
1717 2217730
1718 2215206
1719 2211747
1720 2209488
1721 2206563
1722 2193495
1723 2193495
1724 2190242
1725 2195990
1726 2195872
1727 2193068
1728 2190390
1729 2188473
1730 2185906
1731 2183465
1732 2180409
1733 2177308
1734 2174836
1735 2171522
1736 2168422
1737 2166945
1738 2164847
1739 2151890
1740 2151890
1741 2148103
1742 2153089
1743 2153306
1744 2150493
1745 2148321
1746 2146091
1747 2143206
1748 2140984
1749 2136984
1750 2134711
1751 2132038
1752 2128346
1753 2125426
1754 2123263
1755 2120250
1756 2108771
1757 2108771
1758 2106179
1759 2111438
1760 2110523
1761 2107739
1762 2105898
1763 2103174
1764 2100277
1765 2098370
1766 2094634
1767 2094072
1768 2091195
1769 2088470
1770 2085493
1771 2082785
1772 2079443
1773 2067834
1774 2067834
1775 2065576
1776 2069806
1777 2068804
1778 2065831
1779 2062508
1780 2059737
1781 2057179
1782 2055546
1783 2052522
1784 2049964
1785 2046971
1786 2043838
1787 2041403
1788 2038669
1789 2035808
1790 2023599
1791 2023599
1792 2019421
1793 2022133
1794 2021347
1795 2018902
1796 2016702
1797 2014793
1798 2013757
1799 2011804
1800 2008061
1801 2005331
1802 2002011
1803 1999449
1804 1997243
1805 1995002
1806 1992211
1807 1982131
1808 1982131
1809 1977476
1810 1979731
1811 1978795
1812 1976328
1813 1975006
1814 1973144
1815 1971953
1816 1969286
1817 1965871
1818 1963454
1819 1960377
1820 1957316
1821 1954556
1822 1950864
1823 1948664
1824 1939219
1825 1939219
1826 1934485
1827 1938321
1828 1937434
1829 1934401
1830 1932623
1831 1930815
1832 1928502
1833 1926167
1834 1922614
1835 1921759
1836 1918265
1837 1915872
1838 1912829
1839 1908555
1840 1906438
1841 1895876
1842 1895876
1843 1890227
1844 1896082
1845 1895476
1846 1891259
1847 1889985
1848 1886414
1849 1882792
1850 1880783
1851 1880375
1852 1877930
1853 1874570
1854 1870843
1855 1868272
1856 1865169
1857 1862504
1858 1851611
1859 1851611
1860 1846279
1861 1852125
1862 1850910
1863 1847105
1864 1844985
1865 1841709
1866 1837434
1867 1837852
1868 1837725
1869 1832073
1870 1829539
1871 1826594
1872 1822848
1873 1822948
1874 1820341
1875 1811022
1876 1811022
1877 1805645
1878 1809964
1879 1809050
1880 1805351
1881 1803340
1882 1799678
1883 1798102
1884 1797058
1885 1795100
1886 1789912
1887 1787212
1888 1784894
1889 1781692
1890 1780078
1891 1777246
1892 1769579
1893 1769579
1894 1764830
1895 1767741
1896 1767878
1897 1764468
1898 1762902
1899 1760080
1900 1758675
1901 1756059
1902 1754061
1903 1751090
1904 1748461
1905 1745753
1906 1742455
1907 1741030
1908 1737663
1909 1730032
1910 1730032
1911 1725703
1912 1729341
1913 1727828
1914 1724394
1915 1721207
1916 1718487
1917 1716016
1918 1712423
1919 1710197
1920 1706141
1921 1703729
1922 1699672
1923 1697009
1924 1694095
1925 1692303
1926 1682665
1927 1682665
1928 1678010
1929 1681118
1930 1679636
1931 1676096
1932 1674544
1933 1671610
1934 1668604
1935 1666316
1936 1663148
1937 1661353
1938 1658399
1939 1655198
1940 1652799
1941 1651287
1942 1648530
1943 1640059
1944 1640059
1945 1636391
1946 1638219
1947 1637494
1948 1634267
1949 1631844
1950 1628210
1951 1626673
1952 1623312
1953 1621167
1954 1618295
1955 1615453
1956 1612455
1957 1609696
1958 1606776
1959 1604759
1960 1596775
1961 1596775
1962 1593680
1963 1595672
1964 1594181
1965 1591901
1966 1589033
1967 1586913
1968 1584832
1969 1581425
1970 1578922
1971 1576277
1972 1573464
1973 1570830
1974 1568306
1975 1565714
1976 1563672
1977 1555533
1978 1555533
1979 1552853
1980 1554320
1981 1552971
1982 1550208
1983 1547850
1984 1545083
1985 1542572
1986 1538286
1987 1535702
1988 1532925
1989 1530030
1990 1527270
1991 1524571
1992 1521438
1993 1519129
1994 1512913
1995 1512913
1996 1509755
1997 1510478
1998 1509404
1999 1506052
2000 1502937
2001 1500512
2002 1497920
2003 1494417
2004 1492664
2005 1489949
2006 1487040
2007 1484450
2008 1481088
2009 1478025
2010 1475543
2011 1469380
2012 1469380
2013 1466535
2014 1468032
2015 1466424
2016 1464066
2017 1461450
2018 1458967
2019 1455721
2020 1452163
2021 1449469
2022 1446785
2023 1444776
2024 1441929
2025 1439937
2026 1436187
2027 1433163
2028 1426393
2029 1426393
2030 1424076
2031 1425254
2032 1424032
2033 1421096
2034 1419701
2035 1416417
2036 1414417
2037 1411279
2038 1410066
2039 1405768
2040 1402908
2041 1400896
2042 1398965
2043 1396218
2044 1393249
2045 1386903
2046 1386903
2047 1384056
2048 1383871
2049 1382775
2050 1380094
2051 1377021
2052 1374700
2053 1371170
2054 1367387
2055 1364979
2056 1362593
2057 1359613
2058 1356792
2059 1354384
2060 1351616
2061 1348130
2062 1342233
2063 1342233
2064 1338318
2065 1337980
2066 1336696
2067 1334030
2068 1331338
2069 1328935
2070 1326172
2071 1323186
2072 1320527
2073 1317867
2074 1315387
2075 1312611
2076 1310440
2077 1307251
2078 1304541
2079 1299216
2080 1299216
2081 1295162
2082 1295395
2083 1293762
2084 1290524
2085 1287922
2086 1285783
2087 1282498
2088 1279469
2089 1277505
2090 1275299
2091 1272551
2092 1269555
2093 1267115
2094 1263864
2095 1261328
2096 1256616
2097 1256616
2098 1253354
2099 1252820
2100 1250836
2101 1248251
2102 1245808
2103 1243234
2104 1240890
2105 1238255
2106 1234767
2107 1232212
2108 1229492
2109 1226928
2110 1224132
2111 1221914
2112 1220178
2113 1215671
2114 1215671
2115 1211355
2116 1210471
2117 1209000
2118 1206503
2119 1204205
2120 1200403
2121 1197416
2122 1194229
2123 1192446
2124 1190052
2125 1187182
2126 1184371
2127 1181321
2128 1179100
2129 1175988
2130 1170744
2131 1170744
2132 1168497
2133 1167089
2134 1165462
2135 1162726
2136 1159323
2137 1156369
2138 1153545
2139 1151472
2140 1148396
2141 1145603
2142 1143451
2143 1140774
2144 1138154
2145 1134821
2146 1132364
2147 1128174
2148 1128174
2149 1125175
2150 1123270
2151 1120541
2152 1119081
2153 1116092
2154 1113083
2155 1109506
2156 1108107
2157 1105709
2158 1102696
2159 1099151
2160 1096711
2161 1094098
2162 1091513
2163 1089195
2164 1085184
2165 1085184
2166 1079978
2167 1075306
2168 1070375
2169 1066973
2170 1061115
2171 1055992
2172 1049741
2173 1045664
2174 1040618
2175 1035511
2176 1030637
2177 1024260
2178 1020045
2179 1013410
2180 1009530
2181 1004352
2182 1004352
2183 980842
2184 979407
2185 977754
2186 971041
2187 971041
2188 995334
2189 1003676
2190 1006323
2191 1004786
2192 988977
2193 988977
2194 1011414
2195 1018939
2196 1020360
2197 1024235
2198 1024361
2199 1010640
2200 1010640
2201 1023943
2202 1029276
2203 1032066
2204 1033797
2205 1036518
2206 1038827
2207 1039812
2208 1026321
2209 1026321
2210 1045224
2211 1051489
2212 1054257
2213 1055535
2214 1059687
2215 1061819
2216 1063392
2217 1052789
2218 1052789
2219 1062963
2220 1071614
2221 1072385
2222 1075338
2223 1077296
2224 1079267
2225 1081676
2226 1082601
2227 1074362
2228 1074362
2229 1083847
2230 1091107
2231 1093634
2232 1094883
2233 1096968
2234 1098917
2235 1101278
2236 1102071
2237 1108596
2238 1097011
2239 1097011
2240 1106891
2241 1115450
2242 1117243
2243 1120107
2244 1120626
2245 1122163
2246 1124217
2247 1127211
2248 1129011
2249 1130165
2250 1122806
2251 1122806
2252 1133756
2253 1139167
2254 1140526
2255 1141291
2256 1144678
2257 1146019
2258 1147670
2259 1147977
2260 1153591
2261 1155546
2262 1156916
2263 1149182
2264 1149182
2265 1161194
2266 1167847
2267 1170687
2268 1171169
2269 1175489
2270 1175950
2271 1178594
2272 1178337
2273 1184247
2274 1186863
2275 1187287
2276 1183475
2277 1183475
2278 1189245
2279 1196438
2280 1197360
2281 1200413
2282 1203092
2283 1204482
2284 1204879
2285 1206943
2286 1209229
2287 1212757
2288 1216371
2289 1217844
2290 1209724
2291 1209724
2292 1220815
2293 1228172
2294 1229471
2295 1232362
2296 1233361
2297 1235921
2298 1237261
2299 1238929
2300 1242735
2301 1246312
2302 1248214
2303 1250202
2304 1242205
2305 1242205
2306 1250452
2307 1256546
2308 1258929
2309 1262518
2310 1262442
2311 1264703
2312 1266555
2313 1269558
2314 1271103
2315 1273988
2316 1275987
2317 1279814
2318 1281504
2319 1274304
2320 1274304
2321 1282866
2322 1291017
2323 1292593
2324 1295473
2325 1297348
2326 1299706
2327 1299773
2328 1302400
2329 1304465
2330 1308851
2331 1311247
2332 1313385
2333 1317998
2334 1309903
2335 1309903
2336 1315967
2337 1323062
2338 1325432
2339 1326402
2340 1327578
2341 1330720
2342 1332343
2343 1333124
2344 1335952
2345 1339029
2346 1341956
2347 1344660
2348 1346550
2349 1349011
2350 1343689
2351 1343689
2352 1349183
2353 1354833
2354 1356798
2355 1358253
2356 1361190
2357 1363823
2358 1365145
2359 1366273
2360 1369495
2361 1372255
2362 1374682
2363 1376228
2364 1378644
2365 1381876
2366 1383450
2367 1378107
2368 1378107
2369 1385074
2370 1392694
2371 1396162
2372 1398215
2373 1397893
2374 1401850
2375 1402640
2376 1403972
2377 1406178
2378 1409465
2379 1411856
2380 1413606
2381 1415304
2382 1418633
2383 1422190
2384 1415576
2385 1415576
2386 1421142
2387 1427114
2388 1429141
2389 1431040
2390 1433643
2391 1435311
2392 1436958
2393 1439013
2394 1441371
2395 1444353
2396 1446631
2397 1448374
2398 1450810
2399 1453736
2400 1456184
2401 1459429
2402 1452490
2403 1452490
2404 1458697
2405 1467323
2406 1469554
2407 1470732
2408 1471350
2409 1474986
2410 1476974
2411 1476328
2412 1479730
2413 1482525
2414 1486616
2415 1487526
2416 1491101
2417 1493568
2418 1495412
2419 1496668
2420 1490182
2421 1490182
2422 1497066
2423 1503845
2424 1506440
2425 1508352
2426 1510351
2427 1511850
2428 1513251
2429 1515878
2430 1519427
2431 1523312
2432 1524559
2433 1526745
2434 1528681
2435 1531341
2436 1533203
2437 1535997
2438 1536262
2439 1529799
2440 1529799
2441 1537954
2442 1545321
2443 1548470
2444 1548983
2445 1550828
2446 1554346
2447 1553787
2448 1555617
2449 1561383
2450 1562346
2451 1565245
2452 1569086
2453 1569356
2454 1573693
2455 1575569
2456 1577779
2457 1579244
2458 1572747
2459 1572747
2460 1578570
2461 1585354
2462 1587291
2463 1589356
2464 1592499
2465 1595003
2466 1595097
2467 1596301
2468 1598725
2469 1601652
2470 1605049
2471 1607913
2472 1610647
2473 1611555
2474 1613231
2475 1616351
2476 1618149
2477 1621482
2478 1612979
2479 1612979
2480 1620835
2481 1627087
2482 1628522
2483 1631170
2484 1633589
2485 1635181
2486 1636239
2487 1637597
2488 1640438
2489 1643576
2490 1645858
2491 1647429
2492 1649977
2493 1652595
2494 1654122
2495 1656944
2496 1659138
2497 1661173
2498 1663558
2499 1653675
2500 1653675
2501 1664820
2502 1673974
2503 1676494
2504 1677153
2505 1678490
2506 1681012
2507 1682792
2508 1682478
2509 1685414
2510 1687954
2511 1693224
2512 1693967
2513 1696325
2514 1699397
2515 1701522
2516 1702997
2517 1704585
2518 1708478
2519 1708549
2520 1700903
2521 1700903
2522 1709582
2523 1715349
2524 1717389
2525 1720178
2526 1724085
2527 1726002
2528 1726733
2529 1728130
2530 1731457
2531 1733461
2532 1736418
2533 1738530
2534 1740442
2535 1742081
2536 1743633
2537 1747116
2538 1749783
2539 1752609
2540 1754155
2541 1755709
2542 1745253
2543 1745253
2544 1756389
2545 1762844
2546 1765073
2547 1765613
2548 1766550
2549 1768613
2550 1770716
2551 1774558
2552 1778441
2553 1782058
2554 1783269
2555 1784840
2556 1787262
2557 1788778
2558 1789994
2559 1795258
2560 1796034
2561 1798708
2562 1799925
2563 1801784
2564 1803624
2565 1793653
2566 1793653
2567 1802378
2568 1811540
2569 1814761
2570 1816237
2571 1818401
2572 1819675
2573 1820606
2574 1822373
2575 1823990
2576 1827391
2577 1829698
2578 1832359
2579 1834456
2580 1836927
2581 1839534
2582 1841832
2583 1842666
2584 1845545
2585 1847735
2586 1849326
2587 1850951
2588 1852553
2589 1841210
2590 1841210
2591 1852710
2592 1858050
2593 1860438
2594 1863090
2595 1866140
2596 1868374
2597 1869361
2598 1870943
2599 1872717
2600 1875050
2601 1877408
2602 1879140
2603 1882447
2604 1886272
2605 1888518
2606 1890144
2607 1891728
2608 1894074
2609 1895910
2610 1897515
2611 1898482
2612 1901198
2613 1902171
2614 1890989
2615 1890989
2616 1905223
2617 1911048
2618 1913556
2619 1915072
2620 1916453
2621 1918325
2622 1920522
2623 1922055
2624 1924650
2625 1927641
2626 1929633
2627 1932224
2628 1932958
2629 1935782
2630 1936893
2631 1939943
2632 1943155
2633 1943639
2634 1946061
2635 1948210
2636 1950115
2637 1954181
2638 1957439
2639 1958864
2640 1943843
2641 1943843
2642 1955655
2643 1963658
2644 1965947
2645 1967271
2646 1969804
2647 1973447
2648 1974454
2649 1976703
2650 1978867
2651 1981522
2652 1982615
2653 1984302
2654 1986940
2655 1989558
2656 1993061
2657 1995809
2658 1998032
2659 2000816
2660 2001946
2661 2003837
2662 2005616
2663 2008173
2664 2008099
2665 2010071
2666 2011853
2667 2000137
2668 2000137
2669 2015576
2670 2021536
2671 2024126
2672 2026400
2673 2028167
2674 2029980
2675 2031723
2676 2032702
2677 2035474
2678 2037605
2679 2039580
2680 2041353
2681 2043129
2682 2045427
2683 2047656
2684 2051119
2685 2053690
2686 2054685
2687 2056656
2688 2057767
2689 2059985
2690 2061709
2691 2063871
2692 2066300
2693 2070097
2694 2072070
2695 2068267
2696 2054271
2697 2054271
2698 2073936
2699 2077762
2700 2081266
2701 2083554
2702 2086554
2703 2088212
2704 2089538
2705 2091354
2706 2094164
2707 2097164
2708 2098461
2709 2100566
2710 2102482
2711 2105731
2712 2107563
2713 2111670
2714 2113061
2715 2117380
2716 2119938
2717 2121272
2718 2122942
2719 2124009
2720 2125666
2721 2127129
2722 2127892
2723 2127667
2724 2128878
2725 2129314
2726 2127029
2727 2124159
2728 2120916
2729 2120367
2730 2120367
2731 2120788
2732 2124433
2733 2126874
2734 2134025
2735 2142329
2736 2146166
2737 2148896
2738 2149496
2739 2152520
2740 2153834
2741 2157432
2742 2160843
2743 2160966
2744 2165557
2745 2169344
2746 2171769
2747 2171168
2748 2173355
2749 2176238
2750 2177357
2751 2179186
2752 2181261
2753 2185373
2754 2184521
2755 2187580
2756 2191156
2757 2195183
2758 2195588
2759 2196686
2760 2198008
2761 2199481
2762 2199481
2763 2176257
2764 2194395
2765 2197752
2766 2198629
2767 2200933
2768 2204472
2769 2207635
2770 2210277
2771 2213484
2772 2215188
2773 2217758
2774 2220465
2775 2221266
2776 2223045
2777 2225825
2778 2227139
2779 2229027
2780 2230196
2781 2231662
2782 2233681
2783 2236754
2784 2238662
2785 2241665
2786 2243941
2787 2246935
2788 2250120
2789 2252086
2790 2252128
2791 2252128
2792 2235403
2793 2248852
2794 2251593
2795 2256729
2796 2261223
2797 2261522
2798 2264924
2799 2266455
2800 2268744
2801 2270567
2802 2272699
2803 2274558
2804 2278129
2805 2279937
2806 2281486
2807 2282727
2808 2284067
2809 2285192
2810 2288399
2811 2291068
2812 2293029
2813 2294429
2814 2298904
2815 2300747
2816 2302291
2817 2302693
2818 2302693
2819 2286556
2820 2301598
2821 2305732
2822 2309734
2823 2313789
2824 2315676
2825 2318652
2826 2320587
2827 2324031
2828 2326142
2829 2326725
2830 2329279
2831 2330839
2832 2333093
2833 2334298
2834 2336240
2835 2337105
2836 2339650
2837 2341612
2838 2344181
2839 2345860
2840 2346863
2841 2348693
2842 2351889
2843 2352096
2844 2352096
2845 2337696
2846 2354586
2847 2356938
2848 2359057
2849 2361042
2850 2363912
2851 2366034
2852 2368915
2853 2370489
2854 2372334
2855 2374204
2856 2375900
2857 2378008
2858 2379616
2859 2381416
2860 2383271
2861 2385891
2862 2387814
2863 2389737
2864 2391274
2865 2394628
2866 2396513
2867 2398294
2868 2398754
2869 2398754
2870 2387272
2871 2402471
2872 2404596
2873 2407894
2874 2410089
2875 2412839
2876 2415919
2877 2417126
2878 2418363
2879 2420853
2880 2422419
2881 2424469
2882 2425090
2883 2426281
2884 2428676
2885 2431529
2886 2434282
2887 2436358
2888 2436852
2889 2438915
2890 2441656
2891 2443378
2892 2444086
2893 2444086
2894 2433260
2895 2445984
2896 2449623
2897 2452982
2898 2454964
2899 2457163
2900 2458815
2901 2459939
2902 2462932
2903 2462880
2904 2465824
2905 2466891
2906 2469766
2907 2469770
2908 2472997
2909 2475828
2910 2479829
2911 2481879
2912 2484334
2913 2485644
2914 2487789
2915 2486799
2916 2486799
2917 2477975
2918 2491601
2919 2493655
2920 2496109
2921 2497620
2922 2501066
2923 2503329
2924 2505405
2925 2505843
2926 2507627
2927 2509906
2928 2511412
2929 2514793
2930 2517720
2931 2518297
2932 2519748
2933 2521282
2934 2523877
2935 2528437
2936 2530352
2937 2530018
2938 2530018
2939 2520837
2940 2533905
2941 2534707
2942 2537741
2943 2542638
2944 2542432
2945 2543806
2946 2545757
2947 2549741
2948 2549591
2949 2553226
2950 2554559
2951 2556043
2952 2556293
2953 2559667
2954 2563568
2955 2564521
2956 2567015
2957 2568321
2958 2571096
2959 2571096
2960 2559442
2961 2572613
2962 2574237
2963 2577070
2964 2578558
2965 2580391
2966 2582058
2967 2584248
2968 2586145
2969 2588433
2970 2589788
2971 2591484
2972 2594059
2973 2596184
2974 2598058
2975 2600255
2976 2602495
2977 2604665
2978 2606488
2979 2606781
2980 2606781
2981 2599588
2982 2610790
2983 2613849
2984 2617089
2985 2618086
2986 2619214
2987 2621307
2988 2623653
2989 2625021
2990 2627890
2991 2629699
2992 2631423
2993 2632409
2994 2635489
2995 2637856
2996 2639148
2997 2643584
2998 2645760
2999 2645156
3000 2645156
3001 2638932
3002 2649724
3003 2651273
3004 2652397
3005 2655449
3006 2659081
3007 2659531
3008 2660338
3009 2664262
3010 2664029
3011 2665613
3012 2669966
3013 2670762
3014 2673597
3015 2677211
3016 2678058
3017 2680685
3018 2683158
3019 2683158
3020 2674952
3021 2684439
3022 2687336
3023 2688456
3024 2691637
3025 2692635
3026 2694569
3027 2695430
3028 2698033
3029 2698808
3030 2702666
3031 2706330
3032 2708578
3033 2710698
3034 2712621
3035 2713847
3036 2716093
3037 2715606
3038 2715606
3039 2711794
3040 2722256
3041 2722317
3042 2724666
3043 2726404
3044 2730782
3045 2730016
3046 2732715
3047 2735556
3048 2736832
3049 2737864
3050 2741288
3051 2744906
3052 2745418
3053 2748227
3054 2749639
3055 2752091
3056 2752091
3057 2743668
3058 2755610
3059 2756423
3060 2757277
3061 2759321
3062 2761311
3063 2762984
3064 2764583
3065 2766691
3066 2769526
3067 2771904
3068 2772907
3069 2774323
3070 2776867
3071 2779459
3072 2781212
3073 2781252
3074 2781252
3075 2776915
3076 2787123
3077 2789499
3078 2792348
3079 2793137
3080 2794571
3081 2796270
3082 2800020
3083 2800064
3084 2801797
3085 2804879
3086 2808834
3087 2809744
3088 2812712
3089 2813918
3090 2816097
3091 2816097
3092 2807725
3093 2817122
3094 2819344
3095 2820783
3096 2823113
3097 2824666
3098 2826565
3099 2828393
3100 2831170
3101 2833271
3102 2835996
3103 2837633
3104 2839707
3105 2841471
3106 2843483
3107 2843848
3108 2843848
3109 2838482
3110 2848563
3111 2851653
3112 2852395
3113 2854152
3114 2856522
3115 2858965
3116 2859342
3117 2861000
3118 2863767
3119 2868273
3120 2869517
3121 2871508
3122 2873277
3123 2875421
3124 2875421
3125 2869378
3126 2879320
3127 2880822
3128 2882068
3129 2884364
3130 2886287
3131 2888158
3132 2890908
3133 2895155
3134 2897445
3135 2897969
3136 2900368
3137 2903097
3138 2902161
3139 2902161
3140 2896375
3141 2905873
3142 2907313
3143 2908884
3144 2912361
3145 2913974
3146 2914561
3147 2916153
3148 2920736
3149 2922551
3150 2923962
3151 2926336
3152 2930199
3153 2931478
3154 2931478
3155 2924081
3156 2935149
3157 2935560
3158 2939487
3159 2939490
3160 2940513
3161 2943402
3162 2946620
3163 2948801
3164 2951214
3165 2952321
3166 2954581
3167 2955029
3168 2955029
3169 2947227
3170 2957751
3171 2959496
3172 2961606
3173 2964334
3174 2967355
3175 2969005
3176 2970543
3177 2971856
3178 2974119
3179 2978588
3180 2980805
3181 2980137
3182 2980137
3183 2971848
3184 2984248
3185 2987150
3186 2987611
3187 2989016
3188 2991047
3189 2993006
3190 2996748
3191 2999842
3192 3003123
3193 3004060
3194 3004678
3195 3004678
3196 2993859
3197 3005256
3198 3006279
3199 3007783
3200 3010316
3201 3013081
3202 3015070
3203 3016875
3204 3019777
3205 3022338
3206 3024217
3207 3024246
3208 3024246
3209 3015264
3210 3028891
3211 3028457
3212 3030794
3213 3032466
3214 3037018
3215 3038727
3216 3040371
3217 3042577
3218 3045439
3219 3046365
3220 3046365
3221 3035989
3222 3047268
3223 3048686
3224 3052993
3225 3055081
3226 3058714
3227 3059736
3228 3063302
3229 3064550
3230 3065631
3231 3065631
3232 3052747
3233 3066059
3234 3070135
3235 3073927
3236 3075032
3237 3077451
3238 3080699
3239 3082468
3240 3081997
3241 3081997
3242 3070367
3243 3084925
3244 3087612
3245 3089502
3246 3092809
3247 3096110
3248 3098831
3249 3098938
3250 3098938
3251 3081010
3252 3097700
3253 3100332
3254 3102071
3255 3104195
3256 3107042
3257 3109096
3258 3109232
3259 3109232
3260 3097240
3261 3115737
3262 3117265
3263 3119823
3264 3123229
3265 3124407
3266 3124407
3267 3104391
3268 3120464
3269 3126106
3270 3128709
3271 3127873
3272 3127873
3273 3111250
3274 3124446
3275 3128454
3276 3128454
3277 3137041
3278 3140011
3279 3140645
3280 3139924
3281 3140329
3282 3139727
3283 3139645
3284 3139405
3285 3141283
3286 3140092
3287 3141107
3288 3141253
3289 3141389
3290 3140673
3291 3140719
3292 3138794
3293 3138794
3294 3142660
3295 3141085
3296 3138664
3297 3135966
3298 3134087
3299 3131124
3300 3128329
3301 3125269
3302 3121920
3303 3118451
3304 3115779
3305 3112932
3306 3110002
3307 3108314
3308 3104672
3309 3100202
3310 3100202
3311 3097503
3312 3096695
3313 3093633
3314 3092145
3315 3089021
3316 3085527
3317 3083470
3318 3080335
3319 3078166
3320 3073305
3321 3071018
3322 3069244
3323 3066608
3324 3064527
3325 3061997
3326 3057117
3327 3057117
3328 3054583
3329 3052604
3330 3049994
3331 3047849
3332 3044756
3333 3042583
3334 3039461
3335 3037107
3336 3034896
3337 3032309
3338 3029151
3339 3026221
3340 3023830
3341 3020934
3342 3018874
3343 3013224
3344 3013224
3345 3010976
3346 3010007
3347 3006674
3348 3004903
3349 3001847
3350 2998872
3351 2996054
3352 2994308
3353 2990773
3354 2987626
3355 2985046
3356 2981479
3357 2979049
3358 2975609
3359 2973376
3360 2967840
3361 2967840
3362 2964902
3363 2964741
3364 2962321
3365 2959156
3366 2956559
3367 2955078
3368 2951577
3369 2949628
3370 2946333
3371 2942952
3372 2941389
3373 2938203
3374 2935974
3375 2933089
3376 2930581
3377 2925029
3378 2925029
3379 2920991
3380 2920178
3381 2917951
3382 2915873
3383 2914459
3384 2910782
3385 2907927
3386 2905433
3387 2902738
3388 2899649
3389 2896691
3390 2894447
3391 2892243
3392 2888610
3393 2885726
3394 2880577
3395 2880577
3396 2877254
3397 2879080
3398 2876029
3399 2873967
3400 2871723
3401 2868977
3402 2865902
3403 2863423
3404 2860387
3405 2857058
3406 2853933
3407 2851893
3408 2849068
3409 2846372
3410 2843408
3411 2838431
3412 2838431
3413 2835441
3414 2835679
3415 2833500
3416 2830482
3417 2827573
3418 2824372
3419 2822230
3420 2819212
3421 2816753
3422 2814204
3423 2811088
3424 2808122
3425 2804953
3426 2802213
3427 2798608
3428 2791498
3429 2791498
3430 2787448
3431 2789012
3432 2786651
3433 2785306
3434 2781850
3435 2778856
3436 2776057
3437 2774066
3438 2769817
3439 2767068
3440 2764841
3441 2762609
3442 2759173
3443 2755964
3444 2752699
3445 2745352
3446 2745352
3447 2744037
3448 2744668
3449 2742217
3450 2740200
3451 2737639
3452 2734668
3453 2731305
3454 2729296
3455 2726829
3456 2723998
3457 2720784
3458 2717724
3459 2715600
3460 2713194
3461 2710099
3462 2702411
3463 2702411
3464 2699628
3465 2701901
3466 2699655
3467 2696786
3468 2694600
3469 2691841
3470 2688749
3471 2686330
3472 2683103
3473 2681229
3474 2677972
3475 2674580
3476 2672878
3477 2670754
3478 2666677
3479 2657604
3480 2657604
3481 2655112
3482 2657347
3483 2655504
3484 2653333
3485 2650212
3486 2648107
3487 2644352
3488 2642501
3489 2638512
3490 2635173
3491 2633279
3492 2630552
3493 2628125
3494 2625467
3495 2622881
3496 2614728
3497 2614728
3498 2610203
3499 2613814
3500 2611250
3501 2609388
3502 2606387
3503 2603908
3504 2600640
3505 2598458
3506 2595233
3507 2593284
3508 2589428
3509 2587425
3510 2583977
3511 2581475
3512 2578351
3513 2569126
3514 2569126
3515 2566677
3516 2568801
3517 2567068
3518 2564118
3519 2561889
3520 2558519
3521 2556747
3522 2554624
3523 2550497
3524 2547701
3525 2545494
3526 2541895
3527 2539675
3528 2536158
3529 2535049
3530 2527009
3531 2527009
3532 2522426
3533 2526961
3534 2524961
3535 2522873
3536 2520118
3537 2518117
3538 2515102
3539 2512663
3540 2509602
3541 2507289
3542 2504674
3543 2501794
3544 2499632
3545 2497286
3546 2494585
3547 2483917
3548 2483917
3549 2480771
3550 2484456
3551 2482772
3552 2480445
3553 2477048
3554 2474017
3555 2471358
3556 2468488
3557 2464957
3558 2462368
3559 2459030
3560 2455971
3561 2453075
3562 2451195
3563 2447183
3564 2437985
3565 2437985
3566 2433118
3567 2437813
3568 2436422
3569 2433032
3570 2429732
3571 2427314
3572 2425088
3573 2421540
3574 2419659
3575 2417540
3576 2413298
3577 2410382
3578 2407263
3579 2405472
3580 2402910
3581 2391844
3582 2391844
3583 2388379
3584 2392343
3585 2390557
3586 2388445
3587 2385259
3588 2382633
3589 2380152
3590 2378135
3591 2375001
3592 2371145
3593 2368849
3594 2366193
3595 2363812
3596 2360011
3597 2358099
3598 2348709
3599 2348709
3600 2344063
3601 2350350
3602 2347754
3603 2345470
3604 2343703
3605 2339722
3606 2337908
3607 2334511
3608 2331667
3609 2329224
3610 2326293
3611 2323694
3612 2321401
3613 2317717
3614 2315855
3615 2304292
3616 2304292
3617 2300699
3618 2305072
3619 2303277
3620 2300715
3621 2298819
3622 2295991
3623 2293208
3624 2290602
3625 2287430
3626 2283850
3627 2281490
3628 2278414
3629 2276296
3630 2273915
3631 2271243
3632 2260511
3633 2260511
3634 2255841
3635 2261484
3636 2258763
3637 2257753
3638 2254496
3639 2252213
3640 2249921
3641 2246382
3642 2244395
3643 2240663
3644 2238518
3645 2234812
3646 2232266
3647 2229630
3648 2227389
3649 2214063
3650 2214063
3651 2212055
3652 2216205
3653 2214415
3654 2211393
3655 2209465
3656 2205657
3657 2202625
3658 2201418
3659 2198024
3660 2195600
3661 2192911
3662 2191042
3663 2188227
3664 2184964
3665 2181777
3666 2169266
3667 2169266
3668 2168063
3669 2172456
3670 2170202
3671 2168857
3672 2165495
3673 2163296
3674 2160809
3675 2159845
3676 2155682
3677 2153683
3678 2150493
3679 2147906
3680 2144769
3681 2142900
3682 2139709
3683 2127980
3684 2127980
3685 2124451
3686 2133225
3687 2131718
3688 2129740
3689 2126553
3690 2123669
3691 2120865
3692 2113404
3693 2114082
3694 2111495
3695 2107907
3696 2103906
3697 2099091
3698 2096534
3699 2094559
3700 2085679
3701 2085679
3702 2078053
3703 2086745
3704 2084155
3705 2082234
3706 2077991
3707 2075759
3708 2072946
3709 2070578
3710 2067923
3711 2063308
3712 2060376
3713 2057663
3714 2055251
3715 2052712
3716 2048985
3717 2037801
3718 2037801
3719 2033818
3720 2042031
3721 2040362
3722 2038098
3723 2034972
3724 2032819
3725 2030091
3726 2026291
3727 2023255
3728 2018378
3729 2015344
3730 2013202
3731 2010355
3732 2009007
3733 2006215
3734 1992667
3735 1992667
3736 1989792
3737 1995466
3738 1994298
3739 1992542
3740 1989907
3741 1987779
3742 1984781
3743 1983234
3744 1979621
3745 1975411
3746 1972785
3747 1970440
3748 1967514
3749 1964934
3750 1963277
3751 1948885
3752 1948885
3753 1945563
3754 1953155
3755 1950557
3756 1948861
3757 1945990
3758 1943246
3759 1940241
3760 1938638
3761 1935391
3762 1931897
3763 1928263
3764 1925377
3765 1922802
3766 1920152
3767 1917883
3768 1903135
3769 1903135
3770 1900053
3771 1906863
3772 1906148
3773 1903168
3774 1901216
3775 1898146
3776 1895650
3777 1893430
3778 1890500
3779 1887104
3780 1882909
3781 1880896
3782 1878699
3783 1876113
3784 1872612
3785 1859195
3786 1859195
3787 1855641
3788 1862879
3789 1862382
3790 1858551
3791 1857043
3792 1854205
3793 1851752
3794 1849127
3795 1846196
3796 1842911
3797 1839660
3798 1837052
3799 1834615
3800 1831785
3801 1829910
3802 1815482
3803 1815482
3804 1812093
3805 1820845
3806 1819781
3807 1817245
3808 1814647
3809 1811586
3810 1808672
3811 1807062
3812 1804924
3813 1800834
3814 1797782
3815 1795742
3816 1793233
3817 1790657
3818 1788937
3819 1773726
3820 1773726
3821 1771167
3822 1779558
3823 1779156
3824 1775724
3825 1772051
3826 1769183
3827 1765192
3828 1763119
3829 1759646
3830 1755104
3831 1751980
3832 1749280
3833 1746668
3834 1743986
3835 1742031
3836 1725738
3837 1725738
3838 1722287
3839 1730462
3840 1728620
3841 1726970
3842 1724174
3843 1720121
3844 1715968
3845 1713591
3846 1710740
3847 1707595
3848 1704656
3849 1701617
3850 1700426
3851 1697397
3852 1695495
3853 1681182
3854 1681182
3855 1677207
3856 1686573
3857 1685066
3858 1682962
3859 1680253
3860 1676418
3861 1673122
3862 1670139
3863 1668527
3864 1664322
3865 1661850
3866 1658498
3867 1655142
3868 1652875
3869 1650334
3870 1637196
3871 1637196
3872 1633090
3873 1642793
3874 1642037
3875 1639733
3876 1636393
3877 1632995
3878 1629758
3879 1626948
3880 1624978
3881 1621486
3882 1619107
3883 1616089
3884 1612919
3885 1610348
3886 1608485
3887 1595414
3888 1595414
3889 1590750
3890 1599900
3891 1598013
3892 1596352
3893 1593297
3894 1590149
3895 1586195
3896 1583255
3897 1581463
3898 1577718
3899 1575410
3900 1572666
3901 1569033
3902 1565767
3903 1563348
3904 1550093
3905 1550093
3906 1546068
3907 1554301
3908 1552807
3909 1550685
3910 1546826
3911 1544810
3912 1541392
3913 1538013
3914 1536159
3915 1532738
3916 1530437
3917 1527717
3918 1524516
3919 1521888
3920 1519310
3921 1506775
3922 1506775
3923 1503553
3924 1510991
3925 1509993
3926 1506991
3927 1503551
3928 1500840
3929 1497440
3930 1494402
3931 1492030
3932 1488801
3933 1486533
3934 1484165
3935 1481129
3936 1477962
3937 1475380
3938 1462802
3939 1462802
3940 1459495
3941 1466792
3942 1465767
3943 1463182
3944 1461030
3945 1458172
3946 1454963
3947 1451482
3948 1449769
3949 1446694
3950 1443242
3951 1441147
3952 1438791
3953 1436577
3954 1433411
3955 1421592
3956 1421592
3957 1418272
3958 1425500
3959 1423405
3960 1420969
3961 1417409
3962 1414501
3963 1411644
3964 1408908
3965 1406317
3966 1402425
3967 1399172
3968 1396354
3969 1393282
3970 1389915
3971 1387357
3972 1375141
3973 1375141
3974 1371281
3975 1376546
3976 1375259
3977 1373129
3978 1370241
3979 1367066
3980 1364738
3981 1362303
3982 1358864
3983 1355679
3984 1352564
3985 1350850
3986 1347973
3987 1345028
3988 1342462
3989 1330778
3990 1330778
3991 1327351
3992 1332754
3993 1331515
3994 1328539
3995 1325831
3996 1322927
3997 1320447
3998 1317634
3999 1314374
4000 1311287
4001 1308684
4002 1305568
4003 1303076
4004 1300211
4005 1297348
4006 1286326
4007 1286326
4008 1282562
4009 1288947
4010 1286972
4011 1284762
4012 1281471
4013 1279535
4014 1277749
4015 1274874
4016 1271360
4017 1268112
4018 1265483
4019 1262116
4020 1258824
4021 1257369
4022 1254772
4023 1243698
4024 1243698
4025 1240471
4026 1245446
4027 1244266
4028 1240972
4029 1238686
4030 1235068
4031 1232665
4032 1229983
4033 1226870
4034 1223686
4035 1220697
4036 1217633
4037 1214402
4038 1211601
4039 1208770
4040 1197253
4041 1197253
4042 1193700
4043 1199708
4044 1197458
4045 1195514
4046 1191871
4047 1189309
4048 1187023
4049 1184432
4050 1180393
4051 1178413
4052 1175658
4053 1172027
4054 1170324
4055 1167532
4056 1163932
4057 1154051
4058 1154051
4059 1150806
4060 1154497
4061 1153008
4062 1151554
4063 1147443
4064 1144240
4065 1142113
4066 1139158
4067 1135968
4068 1132675
4069 1129630
4070 1127127
4071 1124920
4072 1122030
4073 1118575
4074 1110089
4075 1110089
4076 1106201
4077 1111503
4078 1111015
4079 1108307
4080 1105150
4081 1102632
4082 1100139
4083 1099084
4084 1095430
4085 1092384
4086 1091324
4087 1084426
4088 1084456
4089 1080824
4090 1079006
4091 1069396
4092 1069396
4093 1065044
4094 1068715
4095 1067071
4096 1063515
4097 1060482
4098 1058871
4099 1055335
4100 1052215
4101 1049753
4102 1046803
4103 1044253
4104 1039117
4105 1037359
4106 1032540
4107 1030930
4108 1021321
4109 1021321
4110 1016625
4111 1019875
4112 1017339
4113 1015218
4114 1013001
4115 1010722
4116 1007448
4117 1003965
4118 1002085
4119 999972
4120 997300
4121 992859
4122 991135
4123 988290
4124 985403
4125 976709
4126 976709
4127 972534
4128 976164
4129 973905
4130 971473
4131 969253
4132 965814
4133 962752
4134 959973
4135 958092
4136 955073
4137 951873
4138 949346
4139 946019
4140 942919
4141 939970
4142 932406
4143 932406
4144 928670
4145 931763
4146 929874
4147 927106
4148 924966
4149 921945
4150 918841
4151 916040
4152 913893
4153 911706
4154 908344
4155 906159
4156 903184
4157 899783
4158 897128
4159 888782
4160 888782
4161 885778
4162 888283
4163 886175
4164 883597
4165 881508
4166 877717
4167 874388
4168 872194
4169 868432
4170 864956
4171 862072
4172 859776
4173 856913
4174 854679
4175 852198
4176 844075
4177 844075
4178 840107
4179 842241
4180 839748
4181 837847
4182 835383
4183 832421
4184 828237
4185 826224
4186 823368
4187 821234
4188 818659
4189 815705
4190 812400
4191 809438
4192 806268
4193 799501
4194 799501
4195 797143
4196 798207
4197 795841
4198 792995
4199 791029
4200 787891
4201 784844
4202 781976
4203 779529
4204 776495
4205 773538
4206 770414
4207 767949
4208 764457
4209 762186
4210 755941
4211 755941
4212 752167
4213 753187
4214 751444
4215 748376
4216 747067
4217 744040
4218 741532
4219 738741
4220 736624
4221 733423
4222 730918
4223 727452
4224 725288
4225 722656
4226 720473
4227 713313
4228 713313
4229 709951
4230 711565
4231 708604
4232 706305
4233 703916
4234 700820
4235 698127
4236 695167
4237 692034
4238 688467
4239 685399
4240 682213
4241 679198
4242 675731
4243 673236
4244 666675
4245 666675
4246 663869
4247 663737
4248 661519
4249 658552
4250 656567
4251 653726
4252 650428
4253 648063
4254 645190
4255 641745
4256 639304
4257 636430
4258 634089
4259 631369
4260 629007
4261 622346
4262 622346
4263 619462
4264 619600
4265 617318
4266 614633
4267 612128
4268 609431
4269 606587
4270 603648
4271 600490
4272 597265
4273 593670
4274 591509
4275 588386
4276 586057
4277 583518
4278 577052
4279 577052
4280 574001
4281 574606
4282 572395
4283 569914
4284 566474
4285 564205
4286 561869
4287 559130
4288 555325
4289 553331
4290 550874
4291 548113
4292 546477
4293 543127
4294 539419
4295 535400
4296 535400
4297 532477
4298 530927
4299 528319
4300 526310
4301 523838
4302 520793
4303 517166
4304 513332
4305 510682
4306 507945
4307 505461
4308 502196
4309 499066
4310 496652
4311 494658
4312 488490
4313 488490
4314 485166
4315 484602
4316 481633
4317 478947
4318 476162
4319 473948
4320 470596
4321 468184
4322 464479
4323 461936
4324 458381
4325 457159
4326 454904
4327 451420
4328 448491
4329 445361
4330 445361
4331 441257
4332 438270
4333 436548
4334 433626
4335 429921
4336 428190
4337 425195
4338 422861
4339 419794
4340 417367
4341 414662
4342 411698
4343 408428
4344 405059
4345 402529
4346 398663
4347 398663
4348 390403
4349 386885
4350 383015
4351 378834
4352 372370
4353 367412
4354 361799
4355 356177
4356 350698
4357 346393
4358 340727
4359 335134
4360 329493
4361 323884
4362 318451
4363 312399
4364 312399
4365 308139
4366 297998
4367 289430
4368 277753
4369 277753
4370 320519
4371 318248
4372 324946
4373 323687
4374 305839
4375 305839
4376 342092
4377 340855
4378 347307
4379 350299
4380 351005
4381 336064
4382 336064
4383 359898
4384 360547
4385 363642
4386 366827
4387 369122
4388 371005
4389 375535
4390 361768
4391 361768
4392 391445
4393 391187
4394 397449
4395 397292
4396 402282
4397 405158
4398 408655
4399 397660
4400 397660
4401 422594
4402 421318
4403 424778
4404 428961
4405 430479
4406 434260
4407 438533
4408 441999
4409 431570
4410 431570
4411 453297
4412 455414
4413 457919
4414 459065
4415 461817
4416 465369
4417 465956
4418 472136
4419 477711
4420 466221
4421 466221
4422 491523
4423 491701
4424 496733
4425 495789
4426 498914
4427 501722
4428 504524
4429 509146
4430 512633
4431 515179
4432 506414
4433 506414
4434 529499
4435 529136
4436 532885
4437 533685
4438 538018
4439 540426
4440 543510
4441 546537
4442 551066
4443 553069
4444 555592
4445 548575
4446 548575
4447 572165
4448 574277
4449 575830
4450 577114
4451 583599
4452 584908
4453 588043
4454 589238
4455 593629
4456 598332
4457 601727
4458 596300
4459 596300
4460 616212
4461 616693
4462 618834
4463 622470
4464 624614
4465 626870
4466 629604
4467 632727
4468 633197
4469 640563
4470 643301
4471 647108
4472 639439
4473 639439
4474 663079
4475 663197
4476 666518
4477 668742
4478 671825
4479 675071
4480 677777
4481 684296
4482 684644
4483 687983
4484 691029
4485 694885
4486 688461
4487 688461
4488 709047
4489 708804
4490 714608
4491 714249
4492 717077
4493 721005
4494 723201
4495 728263
4496 730466
4497 734549
4498 737914
4499 740736
4500 743158
4501 738659
4502 738659
4503 761061
4504 760555
4505 763926
4506 766699
4507 770216
4508 772163
4509 774622
4510 779345
4511 780599
4512 784286
4513 788313
4514 792900
4515 798280
4516 789536
4517 789536
4518 808711
4519 813664
4520 813064
4521 816310
4522 817491
4523 822208
4524 825976
4525 828254
4526 830972
4527 835388
4528 838234
4529 841689
4530 844513
4531 848773
4532 845493
4533 845493
4534 860017
4535 862964
4536 866296
4537 868103
4538 871687
4539 872979
4540 877003
4541 878109
4542 883634
4543 886302
4544 888879
4545 892056
4546 894079
4547 898178
4548 900578
4549 896680
4550 896680
4551 916813
4552 920099
4553 920843
4554 924115
4555 924416
4556 931358
4557 933173
4558 935818
4559 938687
4560 943656
4561 946108
4562 949390
4563 951353
4564 955389
4565 961082
4566 955408
4567 955408
4568 974017
4569 973147
4570 976198
4571 978952
4572 981791
4573 983833
4574 986885
4575 990782
4576 994687
4577 997225
4578 999904
4579 1002947
4580 1005587
4581 1010221
4582 1013168
4583 1017486
4584 1010641
4585 1010641
4586 1030486
4587 1034995
4588 1036691
4589 1038013
4590 1039548
4591 1044352
4592 1046204
4593 1049384
4594 1053644
4595 1057815
4596 1060850
4597 1062996
4598 1066947
4599 1070543
4600 1074981
4601 1074720
4602 1070672
4603 1070672
4604 1091028
4605 1092740
4606 1094976
4607 1097156
4608 1100832
4609 1104072
4610 1106653
4611 1109419
4612 1112108
4613 1117239
4614 1120289
4615 1122917
4616 1124408
4617 1129312
4618 1133319
4619 1135633
4620 1138061
4621 1133105
4622 1133105
4623 1151832
4624 1155686
4625 1157895
4626 1159345
4627 1162176
4628 1167515
4629 1168997
4630 1172893
4631 1175076
4632 1180708
4633 1183342
4634 1188288
4635 1189888
4636 1194495
4637 1196220
4638 1198841
4639 1202580
4640 1196203
4641 1196203
4642 1218610
4643 1216786
4644 1218936
4645 1222254
4646 1224594
4647 1229927
4648 1231983
4649 1233452
4650 1235911
4651 1238318
4652 1242634
4653 1245399
4654 1248856
4655 1251931
4656 1258951
4657 1261809
4658 1263536
4659 1267394
4660 1262198
4661 1262198
4662 1285483
4663 1284885
4664 1284753
4665 1284809
4666 1288514
4667 1291599
4668 1294008
4669 1296852
4670 1301762
4671 1304494
4672 1305858
4673 1310838
4674 1314123
4675 1315939
4676 1319524
4677 1322162
4678 1324815
4679 1331356
4680 1334259
4681 1326603
4682 1326603
4683 1350600
4684 1350244
4685 1352406
4686 1354894
4687 1358719
4688 1362945
4689 1365523
4690 1369246
4691 1372187
4692 1374969
4693 1379225
4694 1380362
4695 1383397
4696 1388764
4697 1393969
4698 1394872
4699 1400064
4700 1403100
4701 1405422
4702 1400145
4703 1400145
4704 1418966
4705 1417874
4706 1421891
4707 1426449
4708 1427813
4709 1430638
4710 1432355
4711 1437388
4712 1441035
4713 1444213
4714 1446782
4715 1450898
4716 1452764
4717 1456889
4718 1460453
4719 1464410
4720 1467902
4721 1471172
4722 1474115
4723 1476527
4724 1469209
4725 1469209
4726 1491439
4727 1491784
4728 1495446
4729 1496835
4730 1499570
4731 1502553
4732 1506577
4733 1509376
4734 1512394
4735 1517360
4736 1518269
4737 1521432
4738 1523485
4739 1527530
4740 1529947
4741 1533839
4742 1537067
4743 1541758
4744 1544174
4745 1548218
4746 1552655
4747 1542605
4748 1542605
4749 1564555
4750 1565815
4751 1568740
4752 1571457
4753 1573988
4754 1576685
4755 1580681
4756 1582843
4757 1586891
4758 1588986
4759 1593439
4760 1595539
4761 1599645
4762 1601877
4763 1604884
4764 1608683
4765 1610169
4766 1615638
4767 1619096
4768 1623428
4769 1625003
4770 1628351
4771 1619628
4772 1619628
4773 1641852
4774 1643453
4775 1645705
4776 1647983
4777 1651339
4778 1653012
4779 1656071
4780 1659126
4781 1664163
4782 1665254
4783 1667569
4784 1670440
4785 1673937
4786 1679433
4787 1681264
4788 1684128
4789 1687882
4790 1691516
4791 1695599
4792 1698433
4793 1702270
4794 1706121
4795 1707787
4796 1698224
4797 1698224
4798 1721854
4799 1722660
4800 1725815
4801 1728084
4802 1730465
4803 1733955
4804 1736969
4805 1738887
4806 1743450
4807 1746334
4808 1748466
4809 1752552
4810 1754114
4811 1757827
4812 1760506
4813 1765194
4814 1768092
4815 1771794
4816 1774544
4817 1778847
4818 1782059
4819 1787322
4820 1789997
4821 1792934
4822 1778240
4823 1778240
4824 1803355
4825 1805054
4826 1808811
4827 1809799
4828 1814384
4829 1816619
4830 1819127
4831 1822716
4832 1824501
4833 1829604
4834 1832184
4835 1835604
4836 1838320
4837 1842199
4838 1844897
4839 1849352
4840 1852650
4841 1855961
4842 1858290
4843 1861889
4844 1866784
4845 1870237
4846 1872362
4847 1877616
4848 1879810
4849 1863345
4850 1863345
4851 1891789
4852 1893223
4853 1894850
4854 1897772
4855 1901301
4856 1903710
4857 1906434
4858 1907875
4859 1912298
4860 1915369
4861 1918242
4862 1921951
4863 1925484
4864 1928985
4865 1932011
4866 1935272
4867 1937954
4868 1942099
4869 1944692
4870 1947593
4871 1951239
4872 1955536
4873 1959093
4874 1963286
4875 1966613
4876 1969913
4877 1968723
4878 1952993
4879 1952993
4880 1982414
4881 1984356
4882 1987621
4883 1990408
4884 1993224
4885 1995176
4886 1998233
4887 2001218
4888 2004572
4889 2007037
4890 2008374
4891 2011177
4892 2015873
4893 2019229
4894 2022834
4895 2024594
4896 2028578
4897 2031774
4898 2035314
4899 2038960
4900 2041906
4901 2047456
4902 2050166
4903 2054261
4904 2056711
4905 2060790
4906 2063939
4907 2067284
4908 2064929
4909 2056798
4910 2051953
4911 2049332
4912 2049332
4913 2048701
4914 2053716
4915 2059285
4916 2073258
4917 2080689
4918 2084401
4919 2088382
4920 2091041
4921 2092985
4922 2098458
4923 2101951
4924 2105263
4925 2106890
4926 2110769
4927 2116773
4928 2117709
4929 2121089
4930 2124934
4931 2128744
4932 2132090
4933 2134630
4934 2138536
4935 2142952
4936 2146261
4937 2149909
4938 2155320
4939 2158530
4940 2161083
4941 2164202
4942 2169183
4943 2170153
4944 2170153
4945 2146211
4946 2164260
4947 2171873
4948 2174096
4949 2178492
4950 2182309
4951 2183559
4952 2186919
4953 2190296
4954 2193777
4955 2196749
4956 2200043
4957 2203461
4958 2207943
4959 2211118
4960 2214635
4961 2217276
4962 2219962
4963 2222241
4964 2226774
4965 2230377
4966 2234730
4967 2238888
4968 2243545
4969 2246064
4970 2249602
4971 2255440
4972 2255204
4973 2255204
4974 2234478
4975 2252256
4976 2260489
4977 2261901
4978 2267262
4979 2269125
4980 2272628
4981 2274724
4982 2277668
4983 2281965
4984 2283608
4985 2289296
4986 2293753
4987 2297155
4988 2300590
4989 2303515
4990 2305556
4991 2308758
4992 2312146
4993 2316958
4994 2319423
4995 2323105
4996 2329091
4997 2333276
4998 2336586
4999 2337738
5000 2337738
5001 2317885
5002 2338053
5003 2340855
5004 2346417
5005 2349358
5006 2351851
5007 2355457
5008 2357351
5009 2361358
5010 2365044
5011 2369603
5012 2372733
5013 2376483
5014 2379338
5015 2383404
5016 2386035
5017 2388097
5018 2391206
5019 2397336
5020 2401465
5021 2405175
5022 2406313
5023 2408831
5024 2413928
5025 2414802
5026 2414802
5027 2398117
5028 2420494
5029 2422990
5030 2425239
5031 2427584
5032 2430028
5033 2432256
5034 2436515
5035 2440014
5036 2445722
5037 2448269
5038 2451906
5039 2454367
5040 2457901
5041 2459713
5042 2464238
5043 2464822
5044 2469191
5045 2473546
5046 2479951
5047 2483961
5048 2487548
5049 2490793
5050 2491299
5051 2491299
5052 2477378
5053 2491793
5054 2493621
5055 2495679
5056 2500847
5057 2504777
5058 2509206
5059 2511767
5060 2519661
5061 2521820
5062 2525793
5063 2520724
5064 2525187
5065 2529844
5066 2535416
5067 2539581
5068 2546924
5069 2550610
5070 2553579
5071 2556411
5072 2559068
5073 2559981
5074 2560632
5075 2560632
5076 2548027
5077 2567810
5078 2570358
5079 2573043
5080 2575807
5081 2579042
5082 2582246
5083 2586409
5084 2590387
5085 2592013
5086 2596858
5087 2599628
5088 2603019
5089 2605170
5090 2608286
5091 2612472
5092 2619601
5093 2622226
5094 2625692
5095 2626203
5096 2630703
5097 2632177
5098 2632177
5099 2618953
5100 2637066
5101 2639989
5102 2642417
5103 2646047
5104 2649056
5105 2654550
5106 2656553
5107 2659806
5108 2662749
5109 2666998
5110 2670316
5111 2673012
5112 2678152
5113 2679266
5114 2683332
5115 2687114
5116 2690679
5117 2696495
5118 2700615
5119 2701096
5120 2701096
5121 2689941
5122 2702379
5123 2705856
5124 2710982
5125 2714503
5126 2717588
5127 2720551
5128 2723974
5129 2727562
5130 2729072
5131 2734594
5132 2738574
5133 2742678
5134 2744961
5135 2750612
5136 2753828
5137 2756633
5138 2758987
5139 2765115
5140 2767975
5141 2767975
5142 2753953
5143 2766259
5144 2768933
5145 2773114
5146 2775881
5147 2780075
5148 2783074
5149 2787197
5150 2789202
5151 2793387
5152 2795163
5153 2801372
5154 2803620
5155 2808174
5156 2813380
5157 2815802
5158 2819959
5159 2821677
5160 2827698
5161 2827370
5162 2827370
5163 2816625
5164 2829005
5165 2834116
5166 2836982
5167 2838857
5168 2843066
5169 2847491
5170 2850921
5171 2854177
5172 2856928
5173 2859962
5174 2863771
5175 2866768
5176 2871029
5177 2875939
5178 2879908
5179 2883572
5180 2888180
5181 2889041
5182 2889041
5183 2878925
5184 2890297
5185 2893119
5186 2896301
5187 2901386
5188 2905553
5189 2908682
5190 2911720
5191 2916508
5192 2918303
5193 2923394
5194 2927602
5195 2929643
5196 2935178
5197 2939008
5198 2939912
5199 2946613
5200 2949857
5201 2949857
5202 2936595
5203 2948166
5204 2951539
5205 2955351
5206 2958789
5207 2961795
5208 2965727
5209 2968298
5210 2971782
5211 2973532
5212 2980011
5213 2984190
5214 2988956
5215 2992606
5216 2995405
5217 2997249
5218 3002265
5219 3003466
5220 3003466
5221 2995687
5222 3006175
5223 3009338
5224 3012295
5225 3015837
5226 3018939
5227 3019644
5228 3025193
5229 3031446
5230 3035503
5231 3037398
5232 3044085
5233 3046655
5234 3050235
5235 3052371
5236 3058218
5237 3060747
5238 3060747
5239 3049413
5240 3060371
5241 3065766
5242 3067646
5243 3071125
5244 3074909
5245 3078175
5246 3080652
5247 3085314
5248 3088062
5249 3092379
5250 3096153
5251 3098537
5252 3102322
5253 3105896
5254 3110289
5255 3111210
5256 3111210
5257 3102047
5258 3113626
5259 3118233
5260 3122049
5261 3125098
5262 3128720
5263 3130374
5264 3136008
5265 3138756
5266 3142043
5267 3146511
5268 3150382
5269 3152719
5270 3157099
5271 3162156
5272 3165490
5273 3165490
5274 3152170
5275 3165615
5276 3168856
5277 3171773
5278 3175275
5279 3178679
5280 3181488
5281 3185833
5282 3188657
5283 3192475
5284 3197010
5285 3200216
5286 3204165
5287 3207485
5288 3212072
5289 3211923
5290 3211923
5291 3203014
5292 3214677
5293 3218575
5294 3222825
5295 3225124
5296 3228112
5297 3233270
5298 3236383
5299 3239381
5300 3243761
5301 3247118
5302 3250501
5303 3254528
5304 3259566
5305 3261962
5306 3261962
5307 3252615
5308 3263619
5309 3268077
5310 3271660
5311 3275991
5312 3278324
5313 3284580
5314 3288088
5315 3291601
5316 3295349
5317 3299042
5318 3302992
5319 3306483
5320 3307962
5321 3307962
5322 3296541
5323 3310042
5324 3313000
5325 3316428
5326 3320352
5327 3323880
5328 3327123
5329 3330230
5330 3334639
5331 3338070
5332 3340248
5333 3343881
5334 3350445
5335 3352363
5336 3352363
5337 3343314
5338 3356003
5339 3358884
5340 3361595
5341 3364424
5342 3368059
5343 3372031
5344 3376008
5345 3380483
5346 3385193
5347 3388638
5348 3392210
5349 3393726
5350 3393726
5351 3382842
5352 3395957
5353 3398624
5354 3403234
5355 3406005
5356 3409915
5357 3413691
5358 3417451
5359 3420281
5360 3424730
5361 3429420
5362 3433207
5363 3434049
5364 3434049
5365 3424586
5366 3438053
5367 3442687
5368 3445307
5369 3447904
5370 3451735
5371 3455007
5372 3459436
5373 3463783
5374 3467455
5375 3471245
5376 3472903
5377 3472903
5378 3460412
5379 3473239
5380 3476043
5381 3480595
5382 3483110
5383 3486993
5384 3490825
5385 3493595
5386 3498197
5387 3502632
5388 3507078
5389 3507203
5390 3507203
5391 3494446
5392 3510465
5393 3512885
5394 3517976
5395 3521728
5396 3525062
5397 3528038
5398 3531621
5399 3536293
5400 3540822
5401 3543085
5402 3543085
5403 3529268
5404 3544560
5405 3549798
5406 3552527
5407 3555867
5408 3561126
5409 3563419
5410 3566805
5411 3571231
5412 3573567
5413 3573567
5414 3559424
5415 3577943
5416 3579847
5417 3584884
5418 3591285
5419 3592910
5420 3599059
5421 3601927
5422 3602820
5423 3602820
5424 3588914
5425 3604961
5426 3611079
5427 3614248
5428 3620731
5429 3622898
5430 3628548
5431 3628127
5432 3628127
5433 3609356
5434 3628187
5435 3632349
5436 3636013
5437 3639234
5438 3642485
5439 3646943
5440 3647171
5441 3647171
5442 3632301
5443 3656762
5444 3658377
5445 3665605
5446 3671100
5447 3672357
5448 3672357
5449 3647265
5450 3670430
5451 3676087
5452 3682048
5453 3682372
5454 3682372
5455 3660119
5456 3679105
5457 3686019
5458 3686019
5459 3688331
5460 3691682
5461 3692338
5462 3692071
5463 3692378
5464 3691270
5465 3691557
5466 3691070
5467 3690963
5468 3690633
5469 3690609
5470 3690841
5471 3690397
5472 3688855
5473 3688085
5474 3687901
5475 3687901
5476 3690855
5477 3690305
5478 3688473
5479 3684976
5480 3683083
5481 3679359
5482 3676102
5483 3674637
5484 3671034
5485 3669726
5486 3666258
5487 3662592
5488 3659474
5489 3657997
5490 3655029
5491 3649656
5492 3649656
5493 3647860
5494 3645069
5495 3643221
5496 3640672
5497 3638099
5498 3634932
5499 3632120
5500 3628986
5501 3626819
5502 3622375
5503 3619497
5504 3617836
5505 3614852
5506 3613530
5507 3610751
5508 3606750
5509 3606750
5510 3603270
5511 3602418
5512 3600056
5513 3597381
5514 3595070
5515 3592102
5516 3590618
5517 3587218
5518 3584614
5519 3581557
5520 3578402
5521 3576202
5522 3573802
5523 3570268
5524 3567332
5525 3563647
5526 3563647
5527 3558411
5528 3558484
5529 3556057
5530 3553312
5531 3550249
5532 3547455
5533 3544031
5534 3542743
5535 3540183
5536 3536285
5537 3533831
5538 3531996
5539 3527974
5540 3526233
5541 3522539
5542 3516603
5543 3516603
5544 3515353
5545 3513370
5546 3511345
5547 3509560
5548 3505631
5549 3503772
5550 3500450
5551 3499058
5552 3494313
5553 3491497
5554 3487836
5555 3485879
5556 3483576
5557 3480746
5558 3477942
5559 3473501
5560 3473501
5561 3471384
5562 3470809
5563 3468805
5564 3465972
5565 3462849
5566 3459767
5567 3456528
5568 3454429
5569 3451567
5570 3447458
5571 3445407
5572 3442912
5573 3440723
5574 3437789
5575 3435340
5576 3430665
5577 3430665
5578 3426348
5579 3426777
5580 3425015
5581 3422506
5582 3420185
5583 3417108
5584 3414497
5585 3411549
5586 3409407
5587 3406377
5588 3403927
5589 3401620
5590 3399253
5591 3396539
5592 3394235
5593 3388654
5594 3388654
5595 3384570
5596 3384737
5597 3383159
5598 3380777
5599 3377270
5600 3373411
5601 3371123
5602 3366712
5603 3364055
5604 3360391
5605 3357636
5606 3355030
5607 3352405
5608 3349808
5609 3346739
5610 3340609
5611 3340609
5612 3336845
5613 3336740
5614 3335405
5615 3333195
5616 3330434
5617 3328562
5618 3325103
5619 3322249
5620 3319244
5621 3315301
5622 3313278
5623 3309958
5624 3307524
5625 3305064
5626 3302276
5627 3295797
5628 3295797
5629 3292676
5630 3293425
5631 3291976
5632 3288753
5633 3285947
5634 3283174
5635 3280689
5636 3278352
5637 3275651
5638 3273171
5639 3270115
5640 3267031
5641 3264933
5642 3261056
5643 3258455
5644 3251744
5645 3251744
5646 3248266
5647 3250085
5648 3248489
5649 3245016
5650 3241881
5651 3240124
5652 3237676
5653 3234426
5654 3230792
5655 3228241
5656 3225985
5657 3222838
5658 3219296
5659 3217334
5660 3214240
5661 3207574
5662 3207574
5663 3204031
5664 3205866
5665 3204929
5666 3201934
5667 3199532
5668 3196214
5669 3193840
5670 3190839
5671 3187877
5672 3184712
5673 3181696
5674 3178667
5675 3176682
5676 3172886
5677 3169921
5678 3163109
5679 3163109
5680 3159626
5681 3161289
5682 3159209
5683 3156904
5684 3154736
5685 3151322
5686 3148972
5687 3145638
5688 3142054
5689 3139517
5690 3136188
5691 3135974
5692 3131803
5693 3128353
5694 3125814
5695 3118558
5696 3118558
5697 3115243
5698 3117067
5699 3115316
5700 3113141
5701 3109879
5702 3107494
5703 3105012
5704 3101550
5705 3098451
5706 3095552
5707 3093311
5708 3089384
5709 3087304
5710 3085019
5711 3082643
5712 3074590
5713 3074590
5714 3069972
5715 3073207
5716 3070846
5717 3069426
5718 3066710
5719 3064948
5720 3062308
5721 3060453
5722 3056076
5723 3053703
5724 3051322
5725 3048894
5726 3045913
5727 3043627
5728 3041913
5729 3033234
5730 3033234
5731 3029266
5732 3031782
5733 3030617
5734 3027855
5735 3024114
5736 3021774
5737 3018210
5738 3014857
5739 3012446
5740 3009936
5741 3005949
5742 3002258
5743 3000248
5744 2998570
5745 2994609
5746 2984864
5747 2984864
5748 2981089
5749 2983706
5750 2983226
5751 2979984
5752 2975639
5753 2974581
5754 2971319
5755 2968047
5756 2965527
5757 2962792
5758 2959937
5759 2956604
5760 2953425
5761 2950202
5762 2948946
5763 2940638
5764 2940638
5765 2936005
5766 2938912
5767 2938622
5768 2936101
5769 2932810
5770 2929437
5771 2926507
5772 2924148
5773 2921597
5774 2918576
5775 2916510
5776 2914245
5777 2910813
5778 2907247
5779 2905052
5780 2896923
5781 2896923
5782 2891641
5783 2896088
5784 2894791
5785 2892175
5786 2889479
5787 2886081
5788 2883797
5789 2880352
5790 2878329
5791 2875796
5792 2872170
5793 2871271
5794 2868510
5795 2864287
5796 2860499
5797 2851845
5798 2851845
5799 2847918
5800 2852732
5801 2850635
5802 2848325
5803 2846339
5804 2842445
5805 2840287
5806 2836816
5807 2833734
5808 2831230
5809 2827206
5810 2825078
5811 2822248
5812 2819423
5813 2817039
5814 2808583
5815 2808583
5816 2802230
5817 2806940
5818 2806856
5819 2802533
5820 2800800
5821 2797308
5822 2794449
5823 2791488
5824 2790155
5825 2786892
5826 2785257
5827 2781944
5828 2779899
5829 2776558
5830 2773360
5831 2761712
5832 2761712
5833 2757478
5834 2764152
5835 2762936
5836 2760303
5837 2756206
5838 2754012
5839 2751078
5840 2748659
5841 2745916
5842 2742490
5843 2738522
5844 2736230
5845 2734147
5846 2731619
5847 2728408
5848 2718866
5849 2718866
5850 2714513
5851 2720665
5852 2719644
5853 2716727
5854 2713608
5855 2710670
5856 2707278
5857 2704987
5858 2703811
5859 2701031
5860 2697940
5861 2696198
5862 2692912
5863 2690997
5864 2687589
5865 2675799
5866 2675799
5867 2671829
5868 2678313
5869 2677288
5870 2674573
5871 2670267
5872 2667148
5873 2663693
5874 2661803
5875 2658936
5876 2655569
5877 2652208
5878 2649496
5879 2645921
5880 2644728
5881 2642041
5882 2630230
5883 2630230
5884 2624078
5885 2631549
5886 2630701
5887 2628429
5888 2625111
5889 2622607
5890 2619232
5891 2615391
5892 2613245
5893 2610140
5894 2608412
5895 2605026
5896 2601746
5897 2598786
5898 2595859
5899 2583098
5900 2583098
5901 2580472
5902 2585440
5903 2583633
5904 2581436
5905 2578604
5906 2576531
5907 2573307
5908 2571313
5909 2569377
5910 2565853
5911 2562358
5912 2559983
5913 2558173
5914 2557324
5915 2554978
5916 2542272
5917 2542272
5918 2536491
5919 2545949
5920 2545577
5921 2542596
5922 2539777
5923 2537648
5924 2534119
5925 2529953
5926 2527564
5927 2525125
5928 2521722
5929 2517873
5930 2517242
5931 2514520
5932 2508256
5933 2487934
5934 2487934
5935 2489786
5936 2494405
5937 2492679
5938 2489314
5939 2487892
5940 2486131
5941 2484176
5942 2483360
5943 2476320
5944 2476357
5945 2473317
5946 2469268
5947 2466925
5948 2464015
5949 2461498
5950 2450120
5951 2450120
5952 2446643
5953 2452531
5954 2452369
5955 2449222
5956 2446260
5957 2444351
5958 2442626
5959 2439364
5960 2435804
5961 2433201
5962 2429765
5963 2426471
5964 2422290
5965 2420219
5966 2417360
5967 2406382
5968 2406382
5969 2402881
5970 2408858
5971 2408153
5972 2404690
5973 2402867
5974 2399629
5975 2397292
5976 2394616
5977 2392516
5978 2388485
5979 2386091
5980 2384491
5981 2380440
5982 2376903
5983 2374940
5984 2361137
5985 2361137
5986 2357451
5987 2366021
5988 2365434
5989 2362889
5990 2360226
5991 2358158
5992 2355733
5993 2353458
5994 2349561
5995 2346555
5996 2344242
5997 2342685
5998 2339128
5999 2336601
6000 2332512
6001 2319983
6002 2319983
6003 2318261
6004 2322920
6005 2321982
6006 2318891
6007 2316209
6008 2313167
6009 2309446
6010 2306843
6011 2303863
6012 2300814
6013 2297312
6014 2293493
6015 2290978
6016 2288269
6017 2284845
6018 2271882
6019 2271882
6020 2267004
6021 2275861
6022 2274392
6023 2272183
6024 2268880
6025 2266082
6026 2262760
6027 2260519
6028 2257720
6029 2254951
6030 2251777
6031 2248486
6032 2245774
6033 2243276
6034 2240555
6035 2226777
6036 2226777
6037 2222720
6038 2230423
6039 2229760
6040 2226689
6041 2223588
6042 2221137
6043 2217580
6044 2215830
6045 2211953
6046 2210016
6047 2207703
6048 2204223
6049 2201462
6050 2199103
6051 2195276
6052 2180815
6053 2180815
6054 2179107
6055 2185337
6056 2184459
6057 2181401
6058 2178490
6059 2176990
6060 2173270
6061 2172100
6062 2168444
6063 2166233
6064 2163831
6065 2160019
6066 2157436
6067 2154801
6068 2153145
6069 2137878
6070 2137878
6071 2136206
6072 2140851
6073 2139810
6074 2137842
6075 2135203
6076 2133448
6077 2130685
6078 2128483
6079 2125541
6080 2122783
6081 2120304
6082 2115559
6083 2113794
6084 2110114
6085 2108174
6086 2094803
6087 2094803
6088 2092004
6089 2096658
6090 2095858
6091 2092809
6092 2091285
6093 2088508
6094 2086621
6095 2084124
6096 2080633
6097 2077652
6098 2075318
6099 2071697
6100 2069572
6101 2066223
6102 2064667
6103 2051726
6104 2051726
6105 2048812
6106 2053309
6107 2052475
6108 2049987
6109 2047574
6110 2045693
6111 2043314
6112 2039555
6113 2038043
6114 2033588
6115 2030342
6116 2026266
6117 2022987
6118 2020765
6119 2019122
6120 2008058
6121 2008058
6122 2004993
6123 2010659
6124 2010133
6125 2008127
6126 2005059
6127 2002174
6128 2000292
6129 1997021
6130 1994156
6131 1991776
6132 1987580
6133 1985069
6134 1982938
6135 1981423
6136 1978260
6137 1965749
6138 1965749
6139 1962550
6140 1968606
6141 1968025
6142 1965111
6143 1962077
6144 1958394
6145 1955179
6146 1951761
6147 1948834
6148 1945927
6149 1942980
6150 1940081
6151 1936833
6152 1932730
6153 1930059
6154 1918279
6155 1918279
6156 1914815
6157 1919662
6158 1918455
6159 1915339
6160 1913150
6161 1910006
6162 1907917
6163 1905044
6164 1901816
6165 1899237
6166 1896442
6167 1893491
6168 1890160
6169 1888589
6170 1885808
6171 1874606
6172 1874606
6173 1871398
6174 1875276
6175 1873950
6176 1871574
6177 1868041
6178 1865839
6179 1863372
6180 1861223
6181 1858163
6182 1854809
6183 1851962
6184 1849082
6185 1846428
6186 1843940
6187 1840850
6188 1831125
6189 1831125
6190 1827195
6191 1831797
6192 1830227
6193 1827282
6194 1824482
6195 1821639
6196 1820195
6197 1817408
6198 1813988
6199 1810899
6200 1809061
6201 1806492
6202 1804496
6203 1801548
6204 1798033
6205 1788299
6206 1788299
6207 1784846
6208 1788114
6209 1787421
6210 1783937
6211 1780454
6212 1777584
6213 1775713
6214 1772768
6215 1769044
6216 1766498
6217 1765179
6218 1762155
6219 1758699
6220 1755531
6221 1752031
6222 1742647
6223 1742647
6224 1738659
6225 1742346
6226 1741452
6227 1737947
6228 1734625
6229 1732044
6230 1729641
6231 1728002
6232 1724048
6233 1721073
6234 1718708
6235 1716103
6236 1713523
6237 1710546
6238 1707784
6239 1698456
6240 1698456
6241 1695849
6242 1698621
6243 1697303
6244 1694317
6245 1691218
6246 1688599
6247 1685930
6248 1683878
6249 1680686
6250 1676998
6251 1674451
6252 1671343
6253 1668610
6254 1666658
6255 1663482
6256 1654508
6257 1654508
6258 1652334
6259 1654847
6260 1653953
6261 1650743
6262 1648710
6263 1645230
6264 1644152
6265 1640331
6266 1637841
6267 1634182
6268 1632405
6269 1629399
6270 1627301
6271 1624774
6272 1621211
6273 1613905
6274 1613905
6275 1609536
6276 1612205
6277 1610735
6278 1607890
6279 1604399
6280 1601494
6281 1597881
6282 1595419
6283 1592526
6284 1588502
6285 1587019
6286 1582688
6287 1579358
6288 1576087
6289 1575097
6290 1564739
6291 1564739
6292 1560703
6293 1562838
6294 1561014
6295 1559193
6296 1556067
6297 1553631
6298 1550673
6299 1547844
6300 1545325
6301 1542368
6302 1539586
6303 1537016
6304 1533580
6305 1531229
6306 1528298
6307 1520645
6308 1520645
6309 1516928
6310 1518358
6311 1517863
6312 1515172
6313 1512422
6314 1509915
6315 1506943
6316 1504677
6317 1501609
6318 1497919
6319 1496097
6320 1493763
6321 1489994
6322 1488093
6323 1484289
6324 1475071
6325 1475071
6326 1472338
6327 1474440
6328 1472918
6329 1470058
6330 1468329
6331 1465372
6332 1463236
6333 1460199
6334 1457447
6335 1454781
6336 1452986
6337 1450145
6338 1447973
6339 1444853
6340 1441633
6341 1432996
6342 1432996
6343 1430411
6344 1430303
6345 1429283
6346 1426269
6347 1423722
6348 1420622
6349 1416998
6350 1414152
6351 1411826
6352 1408907
6353 1405769
6354 1402937
6355 1400925
6356 1398900
6357 1396024
6358 1389005
6359 1389005
6360 1384378
6361 1382950
6362 1382029
6363 1380097
6364 1377121
6365 1373849
6366 1371146
6367 1369251
6368 1367667
6369 1364848
6370 1361507
6371 1358126
6372 1355078
6373 1352124
6374 1349035
6375 1344357
6376 1344357
6377 1339187
6378 1340989
6379 1339616
6380 1334968
6381 1331926
6382 1330171
6383 1328800
6384 1326061
6385 1323218
6386 1319033
6387 1315452
6388 1312505
6389 1309980
6390 1307473
6391 1305056
6392 1298747
6393 1298747
6394 1295416
6395 1296006
6396 1294916
6397 1291558
6398 1289679
6399 1287599
6400 1285033
6401 1281532
6402 1280016
6403 1275854
6404 1272894
6405 1270444
6406 1268491
6407 1265625
6408 1262281
6409 1254372
6410 1254372
6411 1253312
6412 1254383
6413 1252473
6414 1250336
6415 1247062
6416 1244128
6417 1239925
6418 1236644
6419 1236266
6420 1231637
6421 1227425
6422 1224460
6423 1224297
6424 1221164
6425 1216832
6426 1211258
6427 1211258
6428 1202879
6429 1208585
6430 1206113
6431 1201570
6432 1198509
6433 1195422
6434 1192677
6435 1190352
6436 1184719
6437 1182952
6438 1180497
6439 1178141
6440 1174702
6441 1172019
6442 1169795
6443 1163496
6444 1163496
6445 1162486
6446 1158834
6447 1157906
6448 1156639
6449 1152687
6450 1149615
6451 1147213
6452 1145505
6453 1142721
6454 1140623
6455 1137363
6456 1134629
6457 1132190
6458 1128433
6459 1124724
6460 1119348
6461 1119348
6462 1116712
6463 1114973
6464 1113106
6465 1110893
6466 1106525
6467 1105505
6468 1102830
6469 1098944
6470 1097586
6471 1093324
6472 1088668
6473 1087041
6474 1084909
6475 1083475
6476 1080984
6477 1076165
6478 1076165
6479 1073075
6480 1068810
6481 1068254
6482 1064280
6483 1063616
6484 1060643
6485 1059204
6486 1054126
6487 1052957
6488 1051179
6489 1048948
6490 1045617
6491 1041862
6492 1039149
6493 1035561
6494 1029842
6495 1029842
6496 1027599
6497 1025362
6498 1023364
6499 1020410
6500 1017480
6501 1013722
6502 1011867
6503 1009560
6504 1006060
6505 1003713
6506 1001304
6507 998017
6508 995830
6509 992156
6510 989688
6511 985789
6512 985789
6513 982820
6514 980913
6515 979005
6516 976256
6517 972633
6518 969056
6519 967158
6520 965294
6521 962164
6522 959108
6523 956036
6524 953668
6525 949800
6526 947885
6527 944050
6528 940221
6529 940221
6530 933901
6531 930403
6532 926152
6533 920688
6534 914909
6535 908972
6536 903894
6537 898476
6538 892848
6539 887888
6540 881906
6541 876327
6542 869602
6543 865714
6544 860417
6545 854404
6546 854404
6547 832509
6548 830334
6549 827866
6550 822131
6551 822131
6552 847745
6553 854649
6554 857443
6555 855388
6556 842049
6557 842049
6558 863607
6559 870625
6560 872864
6561 876737
6562 877226
6563 862636
6564 862636
6565 876824
6566 883238
6567 885427
6568 887235
6569 888969
6570 891505
6571 892607
6572 880080
6573 880080
6574 898055
6575 904844
6576 907050
6577 909210
6578 912855
6579 915068
6580 917283
6581 905315
6582 905315
6583 917309
6584 925352
6585 925584
6586 927736
6587 931321
6588 933606
6589 936254
6590 936917
6591 928009
6592 928009
6593 938833
6594 945108
6595 947273
6596 948447
6597 951673
6598 952953
6599 956457
6600 956948
6601 963460
6602 950583
6603 950583
6604 962834
6605 968861
6606 971487
6607 975037
6608 975859
6609 978271
6610 979764
6611 982587
6612 984884
6613 986001
6614 977575
6615 977575
6616 989089
6617 993671
6618 995879
6619 997586
6620 999585
6621 1002287
6622 1003847
6623 1005759
6624 1008074
6625 1011466
6626 1012675
6627 1004773
6628 1004773
6629 1017298
6630 1022769
6631 1027237
6632 1027504
6633 1032792
6634 1032745
6635 1036265
6636 1035405
6637 1040709
6638 1042429
6639 1043592
6640 1040440
6641 1040440
6642 1045235
6643 1049635
6644 1051090
6645 1054555
6646 1058275
6647 1061306
6648 1061635
6649 1061983
6650 1066396
6651 1069734
6652 1072096
6653 1073378
6654 1065931
6655 1065931
6656 1077610
6657 1086329
6658 1087579
6659 1088796
6660 1089583
6661 1092047
6662 1094724
6663 1095248
6664 1098365
6665 1104093
6666 1105133
6667 1107971
6668 1099168
6669 1099168
6670 1105296
6671 1117427
6672 1118613
6673 1122504
6674 1121134
6675 1123280
6676 1123666
6677 1128539
6678 1126973
6679 1130932
6680 1132005
6681 1138076
6682 1140066
6683 1132134
6684 1132134
6685 1142426
6686 1149696
6687 1151800
6688 1153986
6689 1154460
6690 1156210
6691 1156713
6692 1159906
6693 1163028
6694 1167045
6695 1169275
6696 1171280
6697 1175512
6698 1168345
6699 1168345
6700 1174650
6701 1181093
6702 1183880
6703 1184966
6704 1186266
6705 1188763
6706 1192160
6707 1192770
6708 1195662
6709 1198006
6710 1202954
6711 1204578
6712 1206374
6713 1208548
6714 1203423
6715 1203423
6716 1208473
6717 1215115
6718 1217443
6719 1219495
6720 1221840
6721 1223603
6722 1225571
6723 1226909
6724 1229599
6725 1232806
6726 1234763
6727 1236530
6728 1238640
6729 1241727
6730 1243683
6731 1237469
6732 1237469
6733 1245116
6734 1253297
6735 1255182
6736 1258061
6737 1257296
6738 1261720
6739 1263855
6740 1263740
6741 1266873
6742 1270394
6743 1272871
6744 1275176
6745 1276494
6746 1279555
6747 1282442
6748 1277124
6749 1277124
6750 1282120
6751 1288235
6752 1289994
6753 1291428
6754 1294334
6755 1296376
6756 1297777
6757 1300197
6758 1302674
6759 1305742
6760 1308196
6761 1310865
6762 1312601
6763 1315796
6764 1317673
6765 1320486
6766 1313301
6767 1313301
6768 1321051
6769 1328410
6770 1330725
6771 1332099
6772 1334354
6773 1336680
6774 1339063
6775 1338528
6776 1342635
6777 1344508
6778 1348476
6779 1350070
6780 1353286
6781 1355980
6782 1358076
6783 1358648
6784 1352519
6785 1352519
6786 1359687
6787 1366221
6788 1368837
6789 1370975
6790 1373193
6791 1374133
6792 1376150
6793 1378996
6794 1381878
6795 1386475
6796 1388000
6797 1389148
6798 1391786
6799 1394466
6800 1395320
6801 1398287
6802 1398766
6803 1393168
6804 1393168
6805 1401031
6806 1408972
6807 1412210
6808 1411477
6809 1414278
6810 1418256
6811 1418160
6812 1418830
6813 1424572
6814 1424674
6815 1427472
6816 1431154
6817 1431946
6818 1435094
6819 1438115
6820 1440611
6821 1442324
6822 1435320
6823 1435320
6824 1442845
6825 1448982
6826 1450003
6827 1452369
6828 1456699
6829 1459516
6830 1459573
6831 1460727
6832 1463811
6833 1466368
6834 1468708
6835 1471669
6836 1474111
6837 1475165
6838 1477278
6839 1481273
6840 1482923
6841 1485363
6842 1477447
6843 1477447
6844 1484999
6845 1491296
6846 1494117
6847 1495436
6848 1497439
6849 1499267
6850 1501024
6851 1502591
6852 1505242
6853 1507860
6854 1509929
6855 1511685
6856 1514771
6857 1517301
6858 1519217
6859 1521489
6860 1523634
6861 1525892
6862 1527981
6863 1518271
6864 1518271
6865 1529245
6866 1537852
6867 1540237
6868 1541996
6869 1542780
6870 1545774
6871 1547735
6872 1547254
6873 1550424
6874 1553429
6875 1557968
6876 1557771
6877 1560457
6878 1563938
6879 1566134
6880 1567868
6881 1570889
6882 1574291
6883 1574982
6884 1565262
6885 1565262
6886 1574973
6887 1581282
6888 1583637
6889 1586216
6890 1588351
6891 1589669
6892 1590941
6893 1593623
6894 1597413
6895 1598690
6896 1602177
6897 1604130
6898 1605850
6899 1608793
6900 1610646
6901 1614527
6902 1615580
6903 1618474
6904 1620503
6905 1622474
6906 1611292
6907 1611292
6908 1622163
6909 1629151
6910 1630903
6911 1633620
6912 1633812
6913 1636058
6914 1638378
6915 1642217
6916 1643473
6917 1647669
6918 1649886
6919 1651311
6920 1653602
6921 1656635
6922 1657456
6923 1661245
6924 1662621
6925 1664939
6926 1665451
6927 1666394
6928 1667845
6929 1661089
6930 1661089
6931 1670182
6932 1676249
6933 1679172
6934 1681474
6935 1683257
6936 1685705
6937 1686586
6938 1688289
6939 1691779
6940 1695176
6941 1696575
6942 1698595
6943 1701351
6944 1703669
6945 1705300
6946 1706765
6947 1708669
6948 1710356
6949 1712587
6950 1714811
6951 1716742
6952 1718460
6953 1707179
6954 1707179
6955 1720082
6956 1727409
6957 1730064
6958 1731403
6959 1733258
6960 1734485
6961 1735883
6962 1737974
6963 1741157
6964 1744025
6965 1746155
6966 1747926
6967 1750473
6968 1753097
6969 1754936
6970 1757135
6971 1759722
6972 1761034
6973 1762897
6974 1764600
6975 1766204
6976 1768372
6977 1769127
6978 1758407
6979 1758407
6980 1772622
6981 1778100
6982 1780981
6983 1781943
6984 1784887
6985 1787199
6986 1788412
6987 1790704
6988 1793217
6989 1795893
6990 1797888
6991 1800089
6992 1800247
6993 1803303
6994 1805570
6995 1808557
6996 1811033
6997 1813049
6998 1814595
6999 1816052
7000 1817585
7001 1821302
7002 1823485
7003 1825398
7004 1811927
7005 1811927
7006 1825292
7007 1832525
7008 1834799
7009 1835494
7010 1837521
7011 1841710
7012 1843062
7013 1845425
7014 1847185
7015 1849680
7016 1852816
7017 1854553
7018 1856728
7019 1859038
7020 1861055
7021 1865131
7022 1866976
7023 1868664
7024 1869405
7025 1871224
7026 1873014
7027 1875219
7028 1875669
7029 1877138
7030 1880844
7031 1867097
7032 1867097
7033 1883134
7034 1890422
7035 1893197
7036 1894802
7037 1896365
7038 1897810
7039 1899377
7040 1901888
7041 1904937
7042 1906208
7043 1908105
7044 1909754
7045 1913198
7046 1915724
7047 1917406
7048 1920729
7049 1922535
7050 1924464
7051 1926193
7052 1927779
7053 1930649
7054 1932217
7055 1932629
7056 1934317
7057 1937114
7058 1939313
7059 1935980
7060 1925024
7061 1925024
7062 1943587
7063 1949259
7064 1950924
7065 1952949
7066 1955045
7067 1956484
7068 1959191
7069 1960510
7070 1964310
7071 1966896
7072 1969596
7073 1971580
7074 1973469
7075 1975867
7076 1978588
7077 1980255
7078 1982485
7079 1983917
7080 1985701
7081 1987288
7082 1988884
7083 1990239
7084 1992393
7085 1995138
7086 1996986
7087 1999267
7088 2002214
7089 2003580
7090 1996976
7091 1991011
7092 1986564
7093 1985465
7094 1985465
7095 1987505
7096 1992758
7097 1998042
7098 2008226
7099 2013735
7100 2016015
7101 2018509
7102 2020505
7103 2022983
7104 2025984
7105 2029159
7106 2030607
7107 2032668
7108 2036823
7109 2039563
7110 2041385
7111 2041221
7112 2044735
7113 2046939
7114 2047829
7115 2049543
7116 2050357
7117 2054693
7118 2054139
7119 2056155
7120 2059972
7121 2064196
7122 2064831
7123 2066889
7124 2067393
7125 2068403
7126 2068403
7127 2049116
7128 2063096
7129 2068312
7130 2069468
7131 2072779
7132 2075718
7133 2077415
7134 2079462
7135 2082431
7136 2085385
7137 2087504
7138 2090249
7139 2092238
7140 2092355
7141 2094237
7142 2096200
7143 2098329
7144 2100728
7145 2102246
7146 2104614
7147 2107767
7148 2109976
7149 2112130
7150 2113858
7151 2115596
7152 2117671
7153 2119725
7154 2119333
7155 2119333
7156 2102455
7157 2119447
7158 2120917
7159 2126200
7160 2130297
7161 2130879
7162 2134679
7163 2136866
7164 2137118
7165 2138676
7166 2139815
7167 2139417
7168 2148011
7169 2149615
7170 2151096
7171 2151653
7172 2151513
7173 2152561
7174 2152889
7175 2153377
7176 2156863
7177 2160955
7178 2168334
7179 2170413
7180 2172943
7181 2173334
7182 2173334
7183 2159694
7184 2165794
7185 2169397
7186 2176179
7187 2181132
7188 2183748
7189 2184032
7190 2187779
7191 2190308
7192 2191323
7193 2190529
7194 2192266
7195 2191455
7196 2193050
7197 2195752
7198 2197656
7199 2199703
7200 2204878
7201 2207502
7202 2210686
7203 2212821
7204 2214699
7205 2216411
7206 2217984
7207 2218615
7208 2218615
7209 2206374
7210 2220902
7211 2223857
7212 2225993
7213 2229324
7214 2231942
7215 2233563
7216 2235823
7217 2237205
7218 2237891
7219 2239748
7220 2242020
7221 2243988
7222 2244771
7223 2247170
7224 2249490
7225 2251051
7226 2253473
7227 2255827
7228 2257387
7229 2259812
7230 2262597
7231 2264729
7232 2264778
7233 2264778
7234 2254092
7235 2270716
7236 2272774
7237 2275777
7238 2278044
7239 2280563
7240 2283672
7241 2285312
7242 2286484
7243 2288571
7244 2290052
7245 2292267
7246 2292602
7247 2294098
7248 2295950
7249 2299624
7250 2301359
7251 2302064
7252 2302533
7253 2305336
7254 2308970
7255 2311357
7256 2311611
7257 2311611
7258 2300373
7259 2312758
7260 2317102
7261 2320197
7262 2322351
7263 2324513
7264 2327123
7265 2328361
7266 2330694
7267 2330883
7268 2333782
7269 2335336
7270 2336443
7271 2337538
7272 2339525
7273 2342601
7274 2347454
7275 2350091
7276 2352301
7277 2353461
7278 2355646
7279 2354625
7280 2354625
7281 2345183
7282 2358836
7283 2361266
7284 2362986
7285 2365240
7286 2367583
7287 2370210
7288 2371930
7289 2372553
7290 2374507
7291 2376096
7292 2377849
7293 2381780
7294 2385106
7295 2385674
7296 2387042
7297 2389080
7298 2391427
7299 2395237
7300 2397340
7301 2396358
7302 2396358
7303 2387725
7304 2400172
7305 2401516
7306 2405194
7307 2408874
7308 2409671
7309 2410832
7310 2412514
7311 2416271
7312 2416600
7313 2419529
7314 2421148
7315 2422108
7316 2422952
7317 2426470
7318 2429885
7319 2430416
7320 2434149
7321 2435058
7322 2437956
7323 2437956
7324 2426328
7325 2437604
7326 2439942
7327 2442327
7328 2444502
7329 2445712
7330 2447838
7331 2449466
7332 2451522
7333 2453518
7334 2455262
7335 2456778
7336 2459792
7337 2462522
7338 2464306
7339 2466217
7340 2469097
7341 2471696
7342 2473014
7343 2473190
7344 2473190
7345 2465939
7346 2476726
7347 2479354
7348 2483815
7349 2483603
7350 2485741
7351 2487739
7352 2489664
7353 2491809
7354 2494755
7355 2496944
7356 2498915
7357 2499246
7358 2502406
7359 2504808
7360 2505257
7361 2510204
7362 2512083
7363 2511487
7364 2511487
7365 2504142
7366 2515599
7367 2518530
7368 2520099
7369 2522369
7370 2526020
7371 2526135
7372 2526947
7373 2531494
7374 2531311
7375 2533277
7376 2536243
7377 2537486
7378 2539551
7379 2542749
7380 2543718
7381 2546235
7382 2548036
7383 2548036
7384 2538891
7385 2549828
7386 2553287
7387 2553482
7388 2557141
7389 2558127
7390 2560643
7391 2560772
7392 2563177
7393 2563811
7394 2567347
7395 2571776
7396 2574585
7397 2576449
7398 2578819
7399 2580004
7400 2582011
7401 2580572
7402 2580572
7403 2575897
7404 2587787
7405 2587471
7406 2589378
7407 2590573
7408 2596228
7409 2595295
7410 2597494
7411 2600931
7412 2602645
7413 2602440
7414 2605869
7415 2608844
7416 2609980
7417 2613022
7418 2614727
7419 2617479
7420 2617479
7421 2609488
7422 2619584
7423 2621360
7424 2622012
7425 2623582
7426 2625819
7427 2627956
7428 2629976
7429 2632217
7430 2636164
7431 2637551
7432 2638070
7433 2640490
7434 2642271
7435 2644064
7436 2645972
7437 2646125
7438 2646125
7439 2641966
7440 2651284
7441 2653829
7442 2656989
7443 2657675
7444 2659523
7445 2661663
7446 2665277
7447 2664472
7448 2666700
7449 2669731
7450 2673187
7451 2674174
7452 2676582
7453 2678268
7454 2680746
7455 2680746
7456 2671931
7457 2681900
7458 2683548
7459 2685252
7460 2688446
7461 2689745
7462 2690856
7463 2693392
7464 2695778
7465 2698006
7466 2700269
7467 2702011
7468 2703165
7469 2704826
7470 2706108
7471 2707051
7472 2707051
7473 2700957
7474 2712754
7475 2715668
7476 2717245
7477 2718624
7478 2720557
7479 2723516
7480 2723291
7481 2725345
7482 2728410
7483 2732545
7484 2733586
7485 2735703
7486 2737833
7487 2739807
7488 2739807
7489 2732916
7490 2743412
7491 2745349
7492 2746454
7493 2749172
7494 2750742
7495 2752366
7496 2756218
7497 2759658
7498 2761344
7499 2762484
7500 2764459
7501 2766968
7502 2766541
7503 2766541
7504 2758938
7505 2770371
7506 2771550
7507 2773151
7508 2776432
7509 2778146
7510 2778796
7511 2780550
7512 2785121
7513 2786415
7514 2788492
7515 2790535
7516 2793895
7517 2795199
7518 2795199
7519 2787853
7520 2799301
7521 2800159
7522 2803088
7523 2803488
7524 2804233
7525 2806641
7526 2810072
7527 2812709
7528 2815939
7529 2816209
7530 2818393
7531 2818657
7532 2818657
7533 2811156
7534 2821653
7535 2822408
7536 2825118
7537 2827858
7538 2830312
7539 2831594
7540 2833578
7541 2835499
7542 2838995
7543 2842068
7544 2844491
7545 2843512
7546 2843512
7547 2834971
7548 2847387
7549 2849905
7550 2851557
7551 2852900
7552 2854175
7553 2857444
7554 2860578
7555 2863338
7556 2866253
7557 2866672
7558 2868057
7559 2868057
7560 2856344
7561 2867818
7562 2869320
7563 2871604
7564 2873797
7565 2875868
7566 2877760
7567 2879605
7568 2882218
7569 2883879
7570 2886451
7571 2886019
7572 2886019
7573 2877288
7574 2891242
7575 2891030
7576 2893421
7577 2895486
7578 2899728
7579 2901634
7580 2902878
7581 2905328
7582 2908455
7583 2909537
7584 2909537
7585 2896820
7586 2910509
7587 2911593
7588 2915713
7589 2917747
7590 2920876
7591 2921670
7592 2925331
7593 2926179
7594 2927411
7595 2927411
7596 2914927
7597 2927601
7598 2931576
7599 2934954
7600 2935767
7601 2938666
7602 2942324
7603 2944101
7604 2943336
7605 2943336
7606 2931650
7607 2946338
7608 2948760
7609 2951591
7610 2954521
7611 2957873
7612 2959274
7613 2959578
7614 2959578
7615 2942103
7616 2958932
7617 2962035
7618 2963979
7619 2965591
7620 2967926
7621 2970046
7622 2969766
7623 2969766
7624 2957785
7625 2975243
7626 2977808
7627 2980505
7628 2983963
7629 2984780
7630 2984780
7631 2964869
7632 2981180
7633 2985982
7634 2988549
7635 2988218
7636 2988218
7637 2970499
7638 2983251
7639 2987578
7640 2987578
7641 2995507
7642 2999908
7643 3000667
7644 3000560
7645 3000310
7646 2999563
7647 2999535
7648 2999283
7649 2999305
7650 2998828
7651 2998736
7652 2998556
7653 2998216
7654 2998314
7655 2997871
7656 2996243
7657 2996243
7658 3000543
7659 3000057
7660 2998657
7661 2995370
7662 2992163
7663 2989705
7664 2987134
7665 2985181
7666 2982278
7667 2980488
7668 2977921
7669 2974212
7670 2971125
7671 2966856
7672 2964510
7673 2960731
7674 2960731
7675 2957690
7676 2956378
7677 2953674
7678 2951972
7679 2949741
7680 2945215
7681 2943046
7682 2940300
7683 2937532
7684 2934450
7685 2931494
7686 2929192
7687 2927073
7688 2924517
7689 2921509
7690 2916077
7691 2916077
7692 2914828
7693 2912590
7694 2910230
7695 2908665
7696 2906008
7697 2902509
7698 2899555
7699 2897614
7700 2894230
7701 2892111
7702 2889019
7703 2885774
7704 2883691
7705 2881130
7706 2878533
7707 2872879
7708 2872879
7709 2870385
7710 2868745
7711 2866487
7712 2863383
7713 2861003
7714 2857917
7715 2854918
7716 2852309
7717 2849181
7718 2846990
7719 2844291
7720 2841210
7721 2838141
7722 2836194
7723 2833222
7724 2826618
7725 2826618
7726 2823905
7727 2824340
7728 2822413
7729 2818887
7730 2816071
7731 2814671
7732 2811602
7733 2808868
7734 2805180
7735 2802395
7736 2799361
7737 2796937
7738 2793868
7739 2791887
7740 2788495
7741 2781511
7742 2781511
7743 2778651
7744 2779334
7745 2776595
7746 2774789
7747 2772855
7748 2769152
7749 2766912
7750 2763801
7751 2760695
7752 2758602
7753 2755013
7754 2753449
7755 2749995
7756 2746810
7757 2744442
7758 2737590
7759 2737590
7760 2735582
7761 2736904
7762 2733717
7763 2731941
7764 2729630
7765 2726253
7766 2722830
7767 2720441
7768 2717146
7769 2715409
7770 2712525
7771 2709517
7772 2704319
7773 2703116
7774 2700694
7775 2695755
7776 2695755
7777 2692847
7778 2693245
7779 2691227
7780 2688126
7781 2684902
7782 2682699
7783 2679620
7784 2676345
7785 2672975
7786 2671081
7787 2667657
7788 2664686
7789 2661512
7790 2657919
7791 2656126
7792 2648150
7793 2648150
7794 2644568
7795 2645725
7796 2643520
7797 2641053
7798 2638751
7799 2635049
7800 2632780
7801 2630459
7802 2627390
7803 2623807
7804 2621039
7805 2618330
7806 2615581
7807 2612786
7808 2608730
7809 2601460
7810 2601460
7811 2598799
7812 2600885
7813 2598554
7814 2595790
7815 2593232
7816 2589566
7817 2586226
7818 2583887
7819 2579656
7820 2579394
7821 2577625
7822 2574879
7823 2572281
7824 2569348
7825 2566545
7826 2556635
7827 2556635
7828 2554255
7829 2557322
7830 2555756
7831 2553651
7832 2551159
7833 2548556
7834 2545375
7835 2543159
7836 2539660
7837 2535886
7838 2533577
7839 2530466
7840 2528038
7841 2525994
7842 2522415
7843 2513850
7844 2513850
7845 2510622
7846 2513107
7847 2511328
7848 2508258
7849 2505385
7850 2503031
7851 2499770
7852 2497328
7853 2493920
7854 2491908
7855 2488359
7856 2485719
7857 2483108
7858 2480091
7859 2477094
7860 2468911
7861 2468911
7862 2465252
7863 2467530
7864 2466778
7865 2462941
7866 2461852
7867 2459100
7868 2455922
7869 2453429
7870 2450411
7871 2446349
7872 2443946
7873 2441927
7874 2438238
7875 2436328
7876 2432774
7877 2423927
7878 2423927
7879 2419565
7880 2423242
7881 2421091
7882 2419269
7883 2416537
7884 2413670
7885 2411805
7886 2408832
7887 2405945
7888 2403449
7889 2400181
7890 2398092
7891 2394965
7892 2391540
7893 2389841
7894 2379552
7895 2379552
7896 2376756
7897 2380882
7898 2378782
7899 2377372
7900 2374479
7901 2373196
7902 2369655
7903 2367647
7904 2363576
7905 2360913
7906 2358777
7907 2356370
7908 2354221
7909 2351951
7910 2349374
7911 2338654
7912 2338654
7913 2335337
7914 2339448
7915 2336274
7916 2333129
7917 2331980
7918 2329407
7919 2326028
7920 2323263
7921 2319615
7922 2317588
7923 2312788
7924 2310629
7925 2306303
7926 2304953
7927 2300204
7928 2290107
7929 2290107
7930 2284722
7931 2289746
7932 2288959
7933 2286094
7934 2283089
7935 2281309
7936 2279009
7937 2275449
7938 2272233
7939 2268606
7940 2266149
7941 2263146
7942 2260575
7943 2258853
7944 2255868
7945 2245831
7946 2245831
7947 2241370
7948 2246004
7949 2244437
7950 2241855
7951 2238573
7952 2235443
7953 2233891
7954 2230582
7955 2228356
7956 2225145
7957 2222567
7958 2219746
7959 2216067
7960 2213495
7961 2212014
7962 2204147
7963 2204147
7964 2196766
7965 2205927
7966 2203714
7967 2201202
7968 2198768
7969 2196134
7970 2193401
7971 2190505
7972 2187097
7973 2182454
7974 2179057
7975 2177243
7976 2174561
7977 2173124
7978 2169390
7979 2155672
7980 2155672
7981 2151389
7982 2153093
7983 2150839
7984 2147366
7985 2145952
7986 2143243
7987 2141323
7988 2141861
7989 2135933
7990 2137421
7991 2133823
7992 2130519
7993 2128648
7994 2124343
7995 2120777
7996 2111654
7997 2111654
7998 2107198
7999 2113720
8000 2111694
8001 2109628
8002 2106894
8003 2104690
8004 2101264
8005 2099384
8006 2096456
8007 2091680
8008 2089513
8009 2085634
8010 2084399
8011 2082046
8012 2078871
8013 2064919
8014 2064919
8015 2062935
8016 2065195
8017 2064249
8018 2060350
8019 2058250
8020 2055972
8021 2053628
8022 2052170
8023 2048815
8024 2047302
8025 2043729
8026 2042041
8027 2038506
8028 2037558
8029 2033098
8030 2020234
8031 2020234
8032 2016943
8033 2024993
8034 2023477
8035 2021198
8036 2018094
8037 2015131
8038 2012752
8039 2010478
8040 2007119
8041 2005992
8042 2003120
8043 1999904
8044 1997163
8045 1994428
8046 1991410
8047 1978016
8048 1978016
8049 1975712
8050 1982317
8051 1980226
8052 1977219
8053 1974123
8054 1971138
8055 1967640
8056 1965211
8057 1962562
8058 1960750
8059 1956533
8060 1954520
8061 1951291
8062 1948477
8063 1945020
8064 1932457
8065 1932457
8066 1927675
8067 1934770
8068 1933997
8069 1931480
8070 1928065
8071 1925092
8072 1922189
8073 1919846
8074 1916775
8075 1912648
8076 1910362
8077 1907867
8078 1905005
8079 1903277
8080 1899942
8081 1887082
8082 1887082
8083 1883139
8084 1889952
8085 1887678
8086 1885274
8087 1881770
8088 1880342
8089 1876688
8090 1875329
8091 1871945
8092 1869004
8093 1866147
8094 1863466
8095 1860850
8096 1857504
8097 1854793
8098 1840689
8099 1840689
8100 1837121
8101 1846908
8102 1844916
8103 1842066
8104 1839653
8105 1835537
8106 1833509
8107 1830975
8108 1827514
8109 1824139
8110 1822199
8111 1818767
8112 1816519
8113 1814368
8114 1811824
8115 1796718
8116 1796718
8117 1792919
8118 1802487
8119 1799999
8120 1797454
8121 1795219
8122 1791827
8123 1787632
8124 1785707
8125 1782956
8126 1780222
8127 1777852
8128 1775066
8129 1771640
8130 1768819
8131 1766674
8132 1751463
8133 1751463
8134 1748332
8135 1756465
8136 1756042
8137 1753715
8138 1750803
8139 1747381
8140 1743498
8141 1740687
8142 1737724
8143 1734775
8144 1732122
8145 1729699
8146 1726708
8147 1724240
8148 1721124
8149 1706576
8150 1706576
8151 1703517
8152 1711486
8153 1710661
8154 1708272
8155 1706124
8156 1702810
8157 1699273
8158 1696433
8159 1694526
8160 1691017
8161 1688652
8162 1685423
8163 1682534
8164 1680053
8165 1678190
8166 1662607
8167 1662607
8168 1659433
8169 1669125
8170 1668000
8171 1665934
8172 1663171
8173 1660853
8174 1657289
8175 1654994
8176 1653476
8177 1649615
8178 1647211
8179 1643523
8180 1640284
8181 1638809
8182 1637104
8183 1621279
8184 1621279
8185 1618893
8186 1627568
8187 1626078
8188 1623159
8189 1619999
8190 1617474
8191 1613663
8192 1609706
8193 1606894
8194 1603995
8195 1600792
8196 1596897
8197 1593692
8198 1591157
8199 1588433
8200 1573594
8201 1573594
8202 1568315
8203 1577698
8204 1576852
8205 1574555
8206 1570992
8207 1568291
8208 1565523
8209 1561264
8210 1559848
8211 1555322
8212 1553433
8213 1549376
8214 1548161
8215 1544465
8216 1540639
8217 1526660
8218 1526660
8219 1522515
8220 1532682
8221 1531603
8222 1528299
8223 1525962
8224 1522791
8225 1520309
8226 1516730
8227 1514988
8228 1511590
8229 1509193
8230 1505209
8231 1502026
8232 1498432
8233 1495010
8234 1482951
8235 1482951
8236 1478557
8237 1489580
8238 1487340
8239 1485527
8240 1482598
8241 1479487
8242 1475938
8243 1472079
8244 1469863
8245 1467618
8246 1464670
8247 1461127
8248 1456623
8249 1454863
8250 1453424
8251 1439303
8252 1439303
8253 1435124
8254 1442911
8255 1441438
8256 1439559
8257 1437469
8258 1434333
8259 1431097
8260 1427191
8261 1424670
8262 1422999
8263 1420699
8264 1416424
8265 1413822
8266 1410454
8267 1407615
8268 1393873
8269 1393873
8270 1389480
8271 1398450
8272 1397300
8273 1394102
8274 1392492
8275 1389389
8276 1385595
8277 1382384
8278 1379804
8279 1377640
8280 1374377
8281 1371615
8282 1369215
8283 1364032
8284 1362302
8285 1348432
8286 1348432
8287 1344241
8288 1352970
8289 1351926
8290 1348924
8291 1346482
8292 1343865
8293 1340546
8294 1337683
8295 1334712
8296 1332050
8297 1330460
8298 1326520
8299 1324194
8300 1320731
8301 1317857
8302 1304705
8303 1304705
8304 1301598
8305 1309263
8306 1307626
8307 1305718
8308 1303703
8309 1300601
8310 1298143
8311 1294050
8312 1290537
8313 1289376
8314 1285898
8315 1283749
8316 1281432
8317 1279434
8318 1276073
8319 1260311
8320 1260311
8321 1257410
8322 1266711
8323 1262571
8324 1261120
8325 1258847
8326 1256511
8327 1253123
8328 1249975
8329 1246674
8330 1243280
8331 1241384
8332 1238657
8333 1234451
8334 1232176
8335 1228831
8336 1215286
8337 1215286
8338 1212590
8339 1218288
8340 1216396
8341 1214070
8342 1211096
8343 1209562
8344 1207300
8345 1201675
8346 1200624
8347 1198089
8348 1194498
8349 1188986
8350 1189145
8351 1186900
8352 1183805
8353 1170756
8354 1170756
8355 1167346
8356 1173687
8357 1172081
8358 1168435
8359 1167392
8360 1163625
8361 1162223
8362 1157546
8363 1155140
8364 1151185
8365 1149038
8366 1144560
8367 1143343
8368 1141053
8369 1139102
8370 1125548
8371 1125548
8372 1122135
8373 1126985
8374 1123748
8375 1122487
8376 1121577
8377 1120070
8378 1117279
8379 1115966
8380 1110827
8381 1111667
8382 1108199
8383 1103654
8384 1103465
8385 1098046
8386 1095745
8387 1081669
8388 1081669
8389 1082090
8390 1087282
8391 1086106
8392 1082979
8393 1079100
8394 1075903
8395 1073240
8396 1069682
8397 1066973
8398 1064469
8399 1060933
8400 1059332
8401 1054937
8402 1051949
8403 1048339
8404 1037069
8405 1037069
8406 1033059
8407 1038152
8408 1036428
8409 1033879
8410 1031708
8411 1029624
8412 1026786
8413 1023100
8414 1020088
8415 1017868
8416 1014883
8417 1012480
8418 1010546
8419 1006876
8420 1002673
8421 992481
8422 992481
8423 989156
8424 993520
8425 991699
8426 989226
8427 985951
8428 983489
8429 981640
8430 978414
8431 974860
8432 972460
8433 969687
8434 967705
8435 965149
8436 963077
8437 959773
8438 947894
8439 947894
8440 945159
8441 949385
8442 948943
8443 946068
8444 943939
8445 940746
8446 939670
8447 935086
8448 933181
8449 930134
8450 928117
8451 923922
8452 921803
8453 920122
8454 916995
8455 907394
8456 907394
8457 903028
8458 908046
8459 905453
8460 903380
8461 900332
8462 896800
8463 894321
8464 890751
8465 887953
8466 884924
8467 882390
8468 878955
8469 875694
8470 872552
8471 869871
8472 860184
8473 860184
8474 855632
8475 860761
8476 858437
8477 855862
8478 853365
8479 849570
8480 847912
8481 843902
8482 840463
8483 837489
8484 835048
8485 832950
8486 829062
8487 827647
8488 824226
8489 814456
8490 814456
8491 810997
8492 813730
8493 812758
8494 809387
8495 807147
8496 804120
8497 801484
8498 798704
8499 796053
8500 793078
8501 790610
8502 787741
8503 785137
8504 781889
8505 778978
8506 770286
8507 770286
8508 766478
8509 769993
8510 768152
8511 765755
8512 763176
8513 760344
8514 758488
8515 755505
8516 752762
8517 749340
8518 746795
8519 743864
8520 741793
8521 738115
8522 735322
8523 727253
8524 727253
8525 722616
8526 725895
8527 724201
8528 720952
8529 718180
8530 715287
8531 712648
8532 709303
8533 706810
8534 703247
8535 699386
8536 697182
8537 694582
8538 691231
8539 688579
8540 680556
8541 680556
8542 676508
8543 678171
8544 676737
8545 674716
8546 671505
8547 668500
8548 666068
8549 662524
8550 659947
8551 657738
8552 654481
8553 651828
8554 648560
8555 644956
8556 641968
8557 635738
8558 635738
8559 631741
8560 632461
8561 631714
8562 628833
8563 626187
8564 623688
8565 620194
8566 617488
8567 614652
8568 612090
8569 609382
8570 605862
8571 602877
8572 600422
8573 598196
8574 589491
8575 589491
8576 587656
8577 589395
8578 588675
8579 586473
8580 582719
8581 578591
8582 576681
8583 574494
8584 571436
8585 567480
8586 565339
8587 562215
8588 560139
8589 557980
8590 555486
8591 547806
8592 547806
8593 544876
8594 545419
8595 543191
8596 540163
8597 538161
8598 535090
8599 531488
8600 528520
8601 525490
8602 523033
8603 519377
8604 516342
8605 513303
8606 511142
8607 507265
8608 499966
8609 499966
8610 497539
8611 498151
8612 495906
8613 493351
8614 491371
8615 488026
8616 484871
8617 482281
8618 478626
8619 476109
8620 472681
8621 470196
8622 467744
8623 464165
8624 462005
8625 455193
8626 455193
8627 452758
8628 452275
8629 450255
8630 446309
8631 443918
8632 441306
8633 438883
8634 435475
8635 432799
8636 429944
8637 427628
8638 424646
8639 421898
8640 419044
8641 416315
8642 410241
8643 410241
8644 406919
8645 406966
8646 403932
8647 402023
8648 399657
8649 396418
8650 394024
8651 391349
8652 389166
8653 385800
8654 383171
8655 381230
8656 377139
8657 375516
8658 371994
8659 366641
8660 366641
8661 362690
8662 362200
8663 359110
8664 356537
8665 353505
8666 350292
8667 348330
8668 344943
8669 341567
8670 339330
8671 336083
8672 333601
8673 329931
8674 326681
8675 324908
8676 318523
8677 318523
8678 316207
8679 315646
8680 313195
8681 310465
8682 308753
8683 304656
8684 300755
8685 298420
8686 295705
8687 292231
8688 289093
8689 286170
8690 284400
8691 281618
8692 279302
8693 273508
8694 273508
8695 270865
8696 269720
8697 266610
8698 263259
8699 260407
8700 257456
8701 254344
8702 251746
8703 249239
8704 246612
8705 242103
8706 239950
8707 236844
8708 232736
8709 230681
8710 226818
8711 226818
8712 218280
8713 215230
8714 211220
8715 205580
8716 200658
8717 194576
8718 189129
8719 183438
8720 177715
8721 172668
8722 166309
8723 160613
8724 154895
8725 149419
8726 142988
8727 135690

